Controversy-seeking fuels rumor-telling activity in polarized opinion networks

Rumors have ignited revolutions, undermined the trust in political parties, or threatened the stability of human societies. Such destructive potential has been significantly enhanced by the development of on-line social networks. Several theoretical and computational studies have been devoted to understanding the dynamics and to control rumor spreading. In the present work, a model of rumor-telling in opinion polarized networks was investigated through extensive computer simulations. The key mechanism is the coupling between ones' opinions and their leaning to spread a given information, either by supporting or opposing its content. We report that a highly modular topology of polarized networks strongly impairs rumor spreading, but the couplings between agent's opinions and their spreading/stifling rates can either further inhibit or, conversely, foster information propagation, depending on the nature of those couplings. In particular, a controversy-seeking mechanism, in which agents are stimulated to postpone their transitions to the stiffer state upon interactions with other agents of confronting opinions, enhances the rumor spreading. Therefore such a mechanism is capable of overcoming the propagation bottlenecks imposed by loosely connected modular structures.

==> Figures/agr/Mo_11.dat <==
  9.9999998E-03  2.9397354E-04
  2.0000000E-02  0.0000000E+00
  2.9999999E-02  3.9196471E-04
  3.9999999E-02  2.9397354E-04
  5.0000001E-02  1.2738854E-03
  5.9999999E-02  3.9196471E-04
  7.0000000E-02  7.8392943E-04
  7.9999998E-02  1.2738854E-03
  9.0000004E-02  5.6834887E-03
  0.1000000      0.1181774    
  0.1100000      3.7236649E-03
  0.1200000      8.8192063E-04
  0.1300000      1.3718766E-03
  0.1400000      1.2738854E-03
  0.1500000      1.1758942E-03
  0.1600000      2.9397354E-04
  0.1700000      2.9397354E-04
  0.1800000      1.9598236E-04
  0.1900000      2.9397354E-04
  0.2000000      9.7991178E-05
  0.2100000      5.8794708E-04
  0.2200000      5.8794708E-04
  0.2300000      1.0779030E-03
  0.2400000      9.7991177E-04
  0.2500000      9.7991182E-03
  0.2600000      0.1182754    
  0.2700000      3.2435082E-02
  0.2800000      1.7148457E-02
  0.2900000      3.9196471E-03
  0.3000000      2.6457619E-03
  0.3100000      1.8618325E-03
  0.3200000      1.0779030E-03
  0.3300000      8.8192063E-04
  0.3400000      8.8192063E-04
  0.3500000      6.8593828E-04
  0.3600000      3.9196471E-04
  0.3700000      4.8995588E-04
  0.3800000      3.9196471E-04
  0.3900000      9.7991177E-04
  0.4000000      1.0779030E-03
  0.4100000      1.5678589E-03
  0.4200000      1.7638413E-03
  0.4300000      3.3806957E-02
  0.4400000      0.1270946    
  0.4500000      5.2915239E-03
  0.4600000      2.3517883E-03
  0.4700000      1.7638413E-03
  0.4800000      1.2738854E-03
  0.4900000      6.8593828E-04
  0.5000000      1.0779030E-03
  0.5100000      1.1758942E-03
  0.5200000      8.8192063E-04
  0.5300000      1.4698678E-03
  0.5400000      1.6658501E-03
  0.5500000      9.7991182E-03
  0.5600000      0.1016169    
  0.5700000      2.4497795E-03
  0.5800000      1.6658501E-03
  0.5900000      1.0779030E-03
  0.6000000      1.6658501E-03
  0.6100000      8.8192063E-04
  0.6200000      4.8995588E-04
  0.6300000      9.7991177E-04
  0.6400000      7.8392943E-04
  0.6500000      1.3718766E-03
  0.6600000      1.5678589E-03
  0.6700000      1.2738854E-03
  0.6800000      2.5477707E-03
  0.6900000      9.5247425E-02
  0.7000000      1.4502695E-02
  0.7100000      1.4698678E-03
  0.7200000      6.8593828E-04
  0.7300000      4.8995588E-04
  0.7400000      1.4698678E-03
  0.7500000      6.8593828E-04
  0.7600000      7.8392943E-04
  0.7700000      1.9598236E-04
  0.7800000      2.3517883E-03
  0.7900000      6.6046059E-02
  0.8000000      4.1548260E-02
  0.8100000      3.2337089E-03
  0.8200000      2.0578147E-03
  0.8300000      1.1758942E-03
  0.8400000      1.7638413E-03
  0.8500000      7.8392943E-04
  0.8600000      1.1758942E-03
  0.8700000      7.8392943E-04
  0.8800000      1.3718766E-03
  0.8900000      1.5678589E-03
  0.9000000      2.8417443E-03
  0.9100000      1.4306712E-02
  0.9200000      9.1425769E-02
  0.9300000      3.4296913E-03
  0.9400000      1.4698678E-03
  0.9500000      6.8593828E-04
  0.9600000      1.0779030E-03
  0.9700000      5.8794708E-04
  0.9800000      9.7991178E-05
  0.9900000      1.9598236E-04
   1.000000      9.7991178E-05


==> Figures/agr/Opn_11.dat <==
           4  0.2634051    
           7  0.9145081    
          10  0.6890234    
          15  0.5539697    
          16  0.4344702    
          17  0.6904434    
          18  0.4312733    
          22  0.5531310    
          26  0.6904383    
          27  0.4294492    
          28  0.7951855    
          29  0.3414675    
          32  0.4503053    
          33  0.7921222    
          35  0.1157534    
          36  0.2694914    
          37  0.5521718    
          38  0.6851752    
          39  0.2535262    
          42  0.5525878    
          44  0.7868987    
          45  0.2510174    
          46  0.6895665    
          48  0.5527388    
          49  9.0761557E-02
          50  0.7868333    
          53  0.7906045    
          57  0.4352278    
          62  0.2678758    
          66  0.4319217    
          67  0.7872217    
          68  9.3573458E-02
          70  0.6899132    
          72  0.4294447    
          73  0.7889212    
          74  0.4291338    
          75  0.5527948    
          76  0.4349653    
          78  0.4321045    
          81  0.2517420    
          83  0.2546121    
          84  0.7915305    
          85  0.4301947    
          86  0.5575464    
          88  0.7824067    
          90  0.7913755    
          91  9.2796184E-02
          94  0.2574581    
          95  0.7880805    
          98  0.6919469    
         101  0.4314006    
         103  0.4351070    
         106  0.2516964    
         109  0.4308547    
         110  0.6893857    
         111  9.4030775E-02
         114  0.6676786    
         115  0.4312525    
         117  0.4301594    
         122  0.5889187    
         124  0.6895878    
         125  0.7890142    
         127  0.4063101    
         128  9.3865342E-02
         130  0.4344425    
         132  0.2525124    
         133  0.4320271    
         135  0.6871180    
         136  0.4361452    
         138  0.2688471    
         141  0.9115383    
         142  0.7889612    
         146  0.4331532    
         148  0.9108952    
         149  0.6885275    
         153  9.2477486E-02
         157  0.2521531    
         158  0.2520818    
         159  0.4683961    
         160  0.4306093    
         161  0.8135528    
         164  9.2501983E-02
         165  0.6884171    
         166  0.6883131    
         168  0.4359747    
         169  0.5564895    
         172  9.3569040E-02
         173  0.2509484    
         175  0.7958749    
         176  0.7920236    
         177  0.2521836    
         179  0.7877070    
         180  0.5783623    
         181  0.9116901    
         182  0.2603637    
         184  0.5488424    
         187  0.6883540    
         191  0.1014825    
         194  0.4295968    
         197  0.9097301    
         198  9.4454840E-02
         199  0.2638468    
         204  0.8831603    
         206  0.9050235    
         208  0.4349874    
         209  0.2739733    
         210  0.2602674    
         212  0.9085702    
         215  0.6888916    
         217  9.3683213E-02
         218  0.2537438    
         219  0.7961774    
         221  0.5518305    
         222  0.9145998    
         223  0.4307325    
         225  0.7927397    
         226  0.6881242    
         227  0.5547800    
         229  0.6875920    
         232  0.4329597    
         236  0.6813125    
         238  0.5514100    
         239  9.1469988E-02
         241  0.5536557    
         243  0.4162221    
         244  0.5525644    
         245  0.7746063    
         246  0.9293926    
         248  0.4548425    
         249  0.2501030    
         251  0.7903927    
         253  0.7894330    
         254  0.9201156    
         255  0.9083025    
         258  0.5535015    
         259  0.4333728    
         260  0.6897426    
         261  0.4307718    
         264  0.4308077    
         270  0.2796523    
         271  0.9376258    
         273  0.5535130    
         277  0.6902035    
         280  0.2710151    
         281  0.4293451    
         282  0.2506620    
         288  0.7873785    
         291  0.4403419    
         292  0.2510163    
         293  0.4374330    
         294  0.6883769    
         295  0.2501806    
         296  0.9141420    
         298  0.4321694    
         300  8.4896222E-02
         301  0.6883130    
         302  0.2672340    
         303  0.2676319    
         305  0.2435476    
         307  0.2535933    
         310  0.2509453    
         312  9.2473947E-02
         313  9.1735274E-02
         314  0.2539226    
         319  0.9145806    
         324  0.9127518    
         328  9.4052114E-02
         331  0.5531030    
         333  0.2525423    
         336  9.3726285E-02
         338  0.9140739    
         339  0.5378486    
         343  0.4306858    
         347  0.9134835    
         349  0.9145060    
         350  0.5505813    
         351  0.5513365    
         352  0.2464872    
         353  0.4296618    
         354  0.4332197    
         355  9.3201295E-02
         357  0.4368699    
         358  0.2532450    
         359  0.6902243    
         365  0.7895728    
         366  9.2111766E-02
         367  9.3214892E-02
         368  9.5875800E-02
         370  0.2505203    
         371  0.9101146    
         373  0.6870774    
         374  0.4342701    
         376  0.9152499    
         378  9.4340779E-02
         379  0.4329423    
         380  0.4301061    
         381  0.4489463    
         389  0.6887774    
         390  9.3021601E-02
         391  0.4306925    
         392  0.9137288    
         394  0.4319324    
         395  0.2608970    
         396  0.5555757    
         397  0.2511217    
         398  0.4314825    
         403  0.9149625    
         405  0.5548166    
         410  0.4297982    
         415  0.6881578    
         419  0.4310358    
         421  0.5506007    
         422  0.4282409    
         424  0.9048589    
         425  0.2695247    
         429  0.2478144    
         430  9.3529530E-02
         432  0.7898591    
         433  0.5549795    
         434  0.2497447    
         436  0.4349850    
         440  9.9641152E-02
         441  0.4307235    
         442  0.2697899    
         443  0.6873833    
         444  0.9129117    
         446  0.8391753    
         448  9.3148582E-02
         449  9.2314355E-02
         450  0.9100732    
         451  0.2585819    
         452  0.6862345    
         453  0.2577172    
         457  0.6886718    
         459  9.3259245E-02
         460  0.2640837    
         462  0.4459040    
         464  0.6878666    
         465  0.6414983    
         470  0.6883704    
         471  0.5526807    
         472  0.5544798    
         473  0.2518510    
         478  0.2514701    
         479  0.5515966    
         480  0.5517412    
         482  0.6888761    
         484  0.2516070    
         485  4.7921028E-02
         486  0.5524801    
         491  0.7901863    
         496  0.2535155    
         497  0.5529975    
         501  0.6890264    
         504  0.4158209    
         509  0.7859361    
         512  0.5548406    
         513  0.4315175    
         517  0.3966735    
         518  0.6905379    
         519  0.5521960    
         521  0.2509530    
         522  0.4294722    
         523  0.9306424    
         525  0.7974960    
         527  0.9164624    
         528  0.4409836    
         529  0.7892714    
         530  0.4303083    
         531  0.2773873    
         532  0.2522827    
         533  0.2709811    
         536  0.4315364    
         538  0.4331746    
         540  9.4070680E-02
         545  0.4320675    
         547  0.6890168    
         548  0.7883131    
         549  0.4329019    
         551  0.2548400    
         554  0.7899218    
         555  9.3984485E-02
         557  0.2547978    
         558  0.6883948    
         561  0.9116593    
         563  0.5496905    
         564  0.9137740    
         568  0.5517362    
         571  0.8040466    
         572  0.2525940    
         573  0.6882096    
         574  0.6872871    
         580  0.9159160    
         581  0.4306384    
         584  0.5531725    
         585  0.6897107    
         586  0.4349895    
         587  0.6893030    
         590  0.6887684    
         592  0.7883258    
         596  0.4295589    
         597  0.5532311    
         598  0.5540200    
         600  0.2553372    
         601  0.7894296    
         604  0.2525359    
         606  9.2685893E-02
         607  0.6356078    
         609  0.9121861    
         611  8.9425452E-02
         614  6.0737405E-02
         615  0.2764251    
         616  0.2555894    
         617  0.2714291    
         618  0.6867861    
         619  0.4292019    
         621  0.9134473    
         623  0.6881576    
         624  0.9081494    
         627  0.7885100    
         628  0.6892940    
         629  0.2765970    
         631  0.4310422    
         632  0.6892717    
         634  9.1888331E-02
         635  0.7890124    
         637  8.3035067E-02
         638  0.6881090    
         639  0.4341847    
         643  0.7895606    
         646  0.1233314    
         647  0.4285608    
         648  9.1574237E-02
         649  0.7916364    
         653  0.5533763    
         659  0.5524735    
         661  0.5508416    
         663  0.2525655    
         664  0.2549082    
         669  0.5154056    
         670  9.3545161E-02
         671  0.4372075    
         673  0.2530694    
         674  0.4293341    
         680  0.7902995    
         686  0.9148306    
         687  0.5514049    
         693  0.2524737    
         697  0.2545916    
         698  0.4312807    
         702  0.2530197    
         704  0.2552238    
         707  0.2518171    
         708  0.6881623    
         710  0.6755981    
         714  0.2534869    
         715  0.5544235    
         718  0.4308264    
         719  0.9130071    
         722  0.7888018    
         723  9.2877328E-02
         727  0.6874506    
         729  0.4338343    
         733  9.3521520E-02
         735  0.6867713    
         736  0.7882916    
         737  0.2543904    
         738  9.3459770E-02
         739  0.6875197    
         741  0.2543080    
         744  0.5520633    
         745  0.7915583    
         746  0.7891195    
         748  0.9625666    
         749  0.6884919    
         750  0.9134113    
         751  0.7919816    
         753  9.8776698E-02
         754  0.4320242    
         756  9.3016163E-02
         763  9.2598960E-02
         765  0.4331761    
         766  0.7942912    
         767  9.5564723E-02
         771  0.6887506    
         772  0.5034198    
         775  0.5522406    
         776  0.4302931    
         777  0.2529372    
         779  0.8454310    
         780  9.1607444E-02
         781  0.6842262    
         782  0.7944118    
         785  0.4308290    
         789  9.2346229E-02
         791  0.3381826    
         794  0.7886821    
         796  0.5586386    
         797  0.5533640    
         801  0.5529308    
         803  0.9077820    
         804  0.4302908    
         805  0.6878999    
         806  0.7452965    
         807  0.9083667    
         808  0.6547335    
         809  0.5515936    
         810  0.7965437    
         811  0.9130238    
         814  0.2507997    
         816  0.9137231    
         817  0.4334540    
         818  0.2564438    
         820  0.4278052    
         821  0.5520903    
         822  0.2543103    
         827  0.6227199    
         829  9.2711359E-02
         830  0.8784760    
         835  0.2538175    
         836  0.3278560    
         838  0.4328075    
         841  9.3435675E-02
         842  0.4322476    
         844  0.5514746    
         845  0.6879174    
         846  0.4333280    
         849  0.4330853    
         850  0.2616302    
         851  0.9132452    
         852  0.4331314    
         854  0.2509896    
         855  0.9135960    
         856  9.3597241E-02
         860  0.9114427    
         861  0.8961103    
         865  9.2916019E-02
         866  9.7094290E-02
         869  0.6899270    
         871  0.9069032    
         872  0.6847765    
         873  9.9637710E-02
         876  0.7868961    
         879  0.2517594    
         880  0.7992507    
         881  0.4303258    
         883  0.4311710    
         884  0.6722424    
         886  0.1022292    
         887  0.4366768    
         888  0.4307534    
         891  0.4301199    
         896  0.3533992    
         897  0.2607374    
         899  0.2519471    
         900  0.4307500    
         902  0.6902379    
         904  0.4341430    
         905  0.1480668    
         913  0.5450577    
         914  0.4507084    
         915  0.2521787    
         916  0.4310598    
         917  0.6886069    
         918  0.5413577    
         919  0.7887970    
         920  0.6894308    
         921  0.2831659    
         922  0.5551794    
         924  0.5903304    
         925  0.2586365    
         926  0.6883258    
         927  9.3893625E-02
         928  0.6887161    
         934  0.4236033    
         935  0.9135796    
         940  9.2865087E-02
         943  0.2525032    
         952  0.8987881    
         954  0.2944942    
         956  0.2521011    
         958  0.9140725    
         959  0.4309582    
         960  0.4316005    
         961  9.3040608E-02
         962  0.4437136    
         963  0.4262733    
         964  0.6888649    
         968  0.9079005    
         969  0.4363653    
         973  9.3703263E-02
         975  0.4329959    
         982  0.7884891    
         984  0.5517198    
         988  0.9151015    
         989  0.7896023    
         995  0.2562529    
         997  9.2928231E-02
         999  0.7933699    
        1002  0.9142985    
        1004  0.7911658    
        1007  0.5523651    
        1013  0.4521076    
        1014  0.2509104    
        1017  0.2811631    
        1021  0.7879990    
        1022  0.7851207    
        1024  0.2688546    
        1025  0.2545354    
        1026  9.1209948E-02
        1027  0.5509896    
        1029  9.3659244E-02
        1031  0.6874186    
        1035  0.4313678    
        1038  0.6893346    
        1039  0.6911637    
        1040  0.5526226    
        1041  0.2517689    
        1044  0.4342661    
        1045  9.3397789E-02
        1047  0.9130891    
        1050  0.7882213    
        1052  0.9127908    
        1053  0.9148237    
        1054  0.2542481    
        1058  0.2501746    
        1062  0.4300545    
        1068  0.9134887    
        1069  9.0188481E-02
        1071  0.3877172    
        1075  0.2513402    
        1077  0.5873131    
        1078  0.6905452    
        1080  0.4300661    
        1082  0.4303695    
        1083  0.5547287    
        1084  0.2696652    
        1085  0.4318674    
        1086  0.2595853    
        1088  0.6899729    
        1089  0.6877503    
        1092  0.5527048    
        1094  0.4364842    
        1095  0.2515060    
        1098  0.7875947    
        1104  0.7917652    
        1106  0.6896028    
        1107  0.5521097    
        1108  0.2703767    
        1111  0.6654676    
        1112  0.2526711    
        1115  0.7891113    
        1116  8.4790632E-02
        1117  0.7911513    
        1118  0.2511474    
        1123  0.6889467    
        1124  0.2505377    
        1125  0.7923622    
        1126  9.2607595E-02
        1129  0.9123892    
        1130  9.3223706E-02
        1131  0.2521992    
        1132  0.5505894    
        1133  0.6885329    
        1134  0.6898530    
        1137  0.4336694    
        1138  9.2752263E-02
        1139  0.4289894    
        1143  0.5504581    
        1144  0.9136468    
        1148  0.2672554    
        1149  0.5574753    
        1150  0.7928123    
        1153  0.2783982    
        1154  0.4341382    
        1155  0.7873319    
        1156  0.2729792    
        1157  0.4341136    
        1158  0.7893623    
        1160  0.4359069    
        1164  0.4359493    
        1166  0.2516585    
        1167  0.7667792    
        1170  0.2494140    
        1173  0.9137680    
        1176  0.6884272    
        1178  0.7943017    
        1179  0.9126066    
        1181  0.2724049    
        1183  9.5280319E-02
        1185  0.6881841    
        1189  9.3823113E-02
        1192  0.5801543    
        1195  9.0062797E-02
        1196  0.5528818    
        1198  0.9172108    
        1199  0.7880087    
        1201  0.6870462    
        1203  0.5522587    
        1209  0.2550459    
        1210  0.4343767    
        1211  0.8164160    
        1214  0.6894776    
        1217  9.3519449E-02
        1218  0.4364512    
        1219  0.2697352    
        1220  0.6891608    
        1223  0.2696531    
        1224  0.6875879    
        1227  0.5522909    
        1228  0.9169321    
        1229  0.4318088    
        1232  0.4313954    
        1233  0.6876274    
        1234  0.5518236    
        1235  0.2552140    
        1237  0.9134936    
        1238  0.2599789    
        1239  0.2680540    
        1240  0.4346269    
        1246  0.4316170    
        1249  9.3623944E-02
        1250  8.9224868E-02
        1251  0.2534755    
        1256  0.4303967    
        1257  0.7894483    
        1258  0.2525165    
        1260  0.6797885    
        1262  0.6903229    
        1264  9.2988148E-02
        1265  0.5519499    
        1266  0.9151850    
        1268  0.5522689    
        1272  0.9109384    
        1273  0.4300793    
        1275  0.7887188    
        1278  0.4314175    
        1279  0.2652920    
        1280  0.5531899    
        1281  0.6880972    
        1283  0.9084389    
        1284  0.6879007    
        1285  0.5520151    
        1288  0.7763228    
        1291  0.5460103    
        1293  9.2783593E-02
        1295  0.2135049    
        1298  0.4300468    
        1299  0.9041663    
        1300  0.7893760    
        1301  0.9580671    
        1302  0.5591931    
        1303  0.2521231    
        1304  0.2752986    
        1309  0.2714305    
        1310  0.4335729    
        1312  0.6887203    
        1313  0.7881121    
        1319  0.9048662    
        1320  9.1978058E-02
        1323  0.4368327    
        1326  0.2525123    
        1327  0.4315294    
        1329  0.2518207    
        1330  0.4348029    
        1332  0.6892395    
        1334  0.5534530    
        1335  0.2513497    
        1339  0.6853406    
        1341  0.2645777    
        1344  0.5544674    
        1345  9.4543673E-02
        1348  0.7857157    
        1349  0.2506664    
        1350  0.2233436    
        1356  0.9129098    
        1357  9.5261507E-02
        1358  0.4310302    
        1360  0.4375370    
        1364  0.5479196    
        1366  0.2700687    
        1367  0.9140301    
        1369  0.2708321    
        1371  9.0018488E-02
        1372  0.7885595    
        1373  0.5530227    
        1374  0.4335875    
        1378  0.7870131    
        1380  0.4298286    
        1388  0.4317756    
        1393  0.2509896    
        1394  0.2528838    
        1396  0.5502698    
        1399  0.7890754    
        1405  0.7891347    
        1407  0.2512216    
        1409  0.6888669    
        1413  0.2505828    
        1414  0.6447927    
        1415  9.2690013E-02
        1417  0.2276756    
        1420  0.4311965    
        1421  0.9379049    
        1422  0.4361024    
        1424  0.7894217    
        1426  0.4306692    
        1430  0.5606081    
        1431  0.4908660    
        1432  0.4344567    
        1433  0.4301620    
        1436  0.7880008    
        1437  0.5529730    
        1439  0.9554031    
        1442  0.4375020    
        1444  0.4357254    
        1445  0.2528310    
        1446  0.7921202    
        1447  0.9100846    
        1448  0.7882743    
        1450  0.6884009    
        1453  0.2526999    
        1454  0.7895544    
        1456  0.4297521    
        1458  9.4486147E-02
        1459  0.2722154    
        1461  0.6895940    
        1463  0.4381946    
        1464  0.7927694    
        1465  0.6897272    
        1466  0.5528738    
        1471  0.2578756    
        1473  0.2533994    
        1474  0.7910342    
        1476  0.5166342    
        1477  0.2559134    
        1478  0.9139077    
        1479  0.4331432    
        1481  0.2599606    
        1482  0.4307820    
        1483  0.5515327    
        1486  0.7335830    
        1487  0.4320534    
        1488  0.4316898    
        1495  0.6895679    
        1499  9.1341458E-02
        1500  0.7877294    
        1501  0.6931048    
        1506  0.6890542    
        1508  0.2705057    
        1510  0.2752964    
        1513  0.5531000    
        1514  0.2699127    
        1515  0.6916268    
        1517  0.5742513    
        1521  0.5548897    
        1523  0.4290986    
        1524  0.9062185    
        1526  9.2680983E-02
        1527  0.2764007    
        1528  8.6838774E-02
        1531  0.8839098    
        1533  0.6869489    
        1536  0.4331129    
        1537  0.2667927    
        1541  9.3136653E-02
        1547  0.5518948    
        1548  0.5598984    
        1549  0.5564753    
        1550  0.6896377    
        1552  0.7893980    
        1555  0.4298859    
        1558  0.7878397    
        1559  0.5491533    
        1560  0.2496885    
        1563  9.1875084E-02
        1568  0.6877735    
        1570  0.4313272    
        1572  0.2508223    
        1573  0.6874960    
        1574  9.4611429E-02
        1575  0.4346961    
        1576  0.7910430    
        1577  0.6889831    
        1578  0.2528388    
        1579  0.4417665    
        1581  0.4362625    
        1583  0.9179082    
        1585  0.2517661    
        1588  0.9109344    
        1589  0.8076621    
        1590  0.7907788    
        1596  0.6884072    
        1597  0.6899960    
        1598  9.9270061E-02
        1599  0.2523470    
        1600  0.9185352    
        1602  9.2601135E-02
        1604  0.2655206    
        1606  0.7324052    
        1607  0.9141353    
        1612  0.4300497    
        1616  0.7737806    
        1618  0.4341663    
        1619  0.7885258    
        1620  9.0839140E-02
        1623  0.6862868    
        1625  0.7907969    
        1626  0.7885126    
        1627  0.7847559    
        1628  0.4336719    
        1630  8.8039480E-02
        1634  0.4332757    
        1635  9.2048205E-02
        1639  0.7865829    
        1640  9.2577353E-02
        1641  0.2502230    
        1642  0.7897247    
        1644  0.2708445    
        1645  0.2866202    
        1650  9.1069214E-02
        1653  0.9112723    
        1656  0.4297767    
        1659  0.9138587    
        1661  0.6560772    
        1664  0.2540513    
        1668  0.2510612    
        1669  0.6904581    
        1670  7.0818514E-02
        1671  0.4304020    
        1673  0.4326737    
        1674  0.4310616    
        1675  0.2670936    
        1679  0.6901267    
        1680  9.5526591E-02
        1682  0.6880337    
        1683  0.5526487    
        1684  0.7939762    
        1686  0.6898592    
        1687  0.9137197    
        1688  0.4405962    
        1691  0.4310728    
        1693  0.8021063    
        1694  0.2617915    
        1696  0.3679597    
        1697  0.4341379    
        1698  0.5502425    
        1701  0.5519890    
        1702  0.5517536    
        1705  0.2661036    
        1706  0.9125841    
        1707  0.8032699    
        1708  0.5754741    
        1713  0.2526869    
        1714  9.2399091E-02
        1715  0.2856151    
        1716  0.5534692    
        1719  0.7906033    
        1720  0.2512970    
        1721  0.7874056    
        1722  0.6880428    
        1723  0.9137688    
        1724  0.8128357    
        1725  0.4356611    
        1726  0.6879133    
        1730  0.4354695    
        1733  9.3434550E-02
        1734  9.5020190E-02
        1737  0.9144360    
        1738  0.5494778    
        1740  9.3170419E-02
        1743  0.4314060    
        1744  0.3761278    
        1746  0.9136099    
        1748  0.4303404    
        1749  0.7878327    
        1752  9.0685360E-02
        1756  0.2526217    
        1757  0.7906149    
        1759  0.9117126    
        1760  0.4327778    
        1761  0.5452198    
        1762  0.6901652    
        1765  0.4369912    
        1768  0.2511845    
        1770  0.7865338    
        1774  0.2703320    
        1775  9.4480850E-02
        1778  0.5521145    
        1780  0.7894109    
        1781  0.4300188    
        1783  0.5526554    
        1785  0.4334570    
        1786  9.5094852E-02
        1788  9.3863256E-02
        1789  0.2541682    
        1793  0.2617689    
        1804  0.5525675    
        1805  0.9144543    
        1806  0.5525991    
        1807  0.8672636    
        1808  0.7882813    
        1809  0.2518589    
        1810  0.7899255    
        1811  0.7927527    
        1812  0.2999952    
        1815  0.9099851    
        1819  0.5552585    
        1822  0.4255667    
        1823  9.3693264E-02
        1824  0.2670762    
        1825  0.5517942    
        1826  0.9134102    
        1827  9.3674742E-02
        1828  0.5599412    
        1832  9.3598716E-02
        1833  0.2501746    
        1835  0.4306978    
        1836  0.7883834    
        1838  0.4311473    
        1839  0.4366739    
        1841  0.4320303    
        1842  9.2155054E-02
        1844  0.4307547    
        1845  0.5927121    
        1846  0.4961686    
        1847  0.9133905    
        1848  0.5539593    
        1851  0.6685373    
        1855  0.6881091    
        1857  0.9154441    
        1858  0.9069345    
        1859  0.5519515    
        1862  0.4344792    
        1863  0.4730594    
        1864  0.5528516    
        1865  0.5530812    
        1868  0.2501336    
        1870  0.9129968    
        1872  0.2512307    
        1875  0.2521241    
        1876  0.2506835    
        1877  0.4311607    
        1878  9.3252860E-02
        1879  9.3142889E-02
        1880  0.2627557    
        1881  0.4305637    
        1882  0.3763404    
        1885  0.2683361    
        1886  0.7888423    
        1888  9.3272433E-02
        1889  0.9089373    
        1892  0.9139864    
        1893  0.9146901    
        1894  0.5518720    
        1896  0.2502546    
        1902  0.4333125    
        1904  0.4298542    
        1907  0.8731131    
        1908  0.9142540    
        1910  0.7871479    
        1911  9.2159823E-02
        1913  0.6902546    
        1916  0.5530888    
        1917  0.2509375    
        1919  0.7897810    
        1922  0.6878608    
        1926  0.9140318    
        1927  0.2518569    
        1929  0.5524207    
        1934  0.6899920    
        1935  0.5930368    
        1936  0.7907340    
        1939  0.6866583    
        1946  0.5529675    
        1949  0.6946670    
        1951  0.9159139    
        1955  0.4304864    
        1956  0.7893440    
        1957  0.9097224    
        1959  0.2698689    
        1960  0.5527508    
        1961  0.6890138    
        1963  0.2821330    
        1965  0.4258006    
        1966  0.5531741    
        1967  0.5494818    
        1968  0.2337812    
        1969  0.4350472    
        1972  9.3196303E-02
        1973  0.3915265    
        1974  0.2778077    
        1976  9.3508162E-02
        1977  0.9129820    
        1984  0.2656198    
        1985  0.9124507    
        1986  9.3528651E-02
        1988  0.5525312    
        1989  0.7892977    
        1991  0.4175160    
        1992  0.4305963    
        1994  0.2753119    
        1996  9.1586083E-02
        1997  0.2687182    
        2000  0.7904090    
        2002  0.9133801    
        2003  0.9093208    
        2005  0.7889357    
        2006  0.4282792    
        2007  0.2512144    
        2012  0.7903603    
        2013  0.2669630    
        2015  0.6892673    
        2016  0.6890373    
        2017  9.5691390E-02
        2019  0.6879519    
        2020  7.8633666E-02
        2023  0.4267118    
        2025  0.2528510    
        2026  0.6801218    
        2028  0.5517372    
        2029  0.7880887    
        2033  0.5540007    
        2034  0.2511182    
        2036  0.3866520    
        2037  0.4272814    
        2039  0.7872143    
        2042  0.5517803    
        2045  0.4352967    
        2046  0.6873587    
        2049  0.8332208    
        2050  0.4306075    
        2051  0.2518374    
        2053  0.5507036    
        2055  0.9125306    
        2056  9.3029402E-02
        2060  0.5355450    
        2063  0.2512700    
        2064  9.3534917E-02
        2065  0.6886070    
        2069  0.6859192    
        2070  0.6241555    
        2071  0.5530308    
        2072  0.7901274    
        2075  0.4292730    
        2076  0.5579811    
        2078  0.5524058    
        2079  0.6325037    
        2080  0.4400219    
        2082  0.4307236    
        2083  0.7891678    
        2085  0.5099635    
        2088  9.3627110E-02
        2089  0.4313678    
        2090  0.4316990    
        2092  0.9105598    
        2102  0.2508347    
        2104  0.4975984    
        2105  0.4327050    
        2107  0.2669250    
        2108  0.9179913    
        2110  0.5524975    
        2111  0.7837655    
        2112  0.6893626    
        2114  0.6852679    
        2117  0.9146865    
        2118  0.4309950    
        2120  9.1596238E-02
        2121  0.2502153    
        2123  0.8502037    
        2125  0.2869715    
        2126  0.2576776    
        2127  0.9067066    
        2128  0.4426133    
        2130  0.4157076    
        2133  0.5515339    
        2134  0.6748976    
        2136  0.4309969    
        2138  0.6759916    
        2140  0.2755187    
        2147  0.2525261    
        2148  0.2664190    
        2149  0.9654057    
        2151  0.5561882    
        2155  8.6347751E-02
        2156  9.2357785E-02
        2158  0.7878090    
        2161  0.5521841    
        2166  0.2538469    
        2167  0.7879096    
        2168  0.2636274    
        2170  0.9118602    
        2171  4.7921035E-02
        2173  0.2530476    
        2176  0.9145547    
        2181  0.5505762    
        2185  0.7997000    
        2188  0.2531812    
        2189  0.9125635    
        2190  0.6906381    
        2194  0.6891398    
        2197  9.2525087E-02
        2198  0.4339149    
        2199  0.6742106    
        2200  0.7919866    
        2202  0.4353085    
        2205  0.2529345    
        2206  0.2549980    
        2207  0.2212745    
        2208  0.2541360    
        2209  0.2521129    
        2210  9.2676684E-02
        2211  0.9149854    
        2212  0.5541335    
        2214  0.4329756    
        2215  0.5523916    
        2218  0.2517344    
        2219  0.9138576    
        2220  0.5501269    
        2221  0.7915155    
        2224  0.4241343    
        2225  0.2512879    
        2226  0.5540034    
        2227  0.5522221    
        2229  0.9154339    
        2230  0.7873663    
        2232  0.7959417    
        2234  9.3948141E-02
        2236  9.2985697E-02
        2238  0.5520675    
        2240  0.4005019    
        2242  0.5534822    
        2243  6.8579823E-02
        2245  0.7863088    
        2246  0.5532141    
        2247  0.7915677    
        2252  0.2503187    
        2256  9.2627130E-02
        2257  0.9120268    
        2258  0.4337570    
        2259  0.5513619    
        2260  0.6305525    
        2261  0.4346903    
        2263  0.2520432    
        2265  0.2508304    
        2267  0.7938410    
        2271  9.3185440E-02
        2274  0.7924154    
        2279  9.4367690E-02
        2282  0.9074670    
        2283  0.2514547    
        2286  0.5097097    
        2288  0.5498953    
        2290  0.7916370    
        2291  9.3022190E-02
        2293  0.6859059    
        2295  0.2512860    
        2296  0.4306210    
        2299  0.4331776    
        2300  0.2509298    
        2306  0.6910392    
        2308  0.5512436    
        2309  0.9082461    
        2314  0.6885723    
        2317  0.5525314    
        2318  0.7875805    
        2320  0.2540682    
        2322  0.2691597    
        2323  0.5520653    
        2324  0.6823593    
        2325  0.9125282    
        2330  0.2548849    
        2334  0.7883261    
        2337  9.3149528E-02
        2339  0.5522049    
        2341  9.4501339E-02
        2347  0.2527185    
        2349  0.9143363    
        2351  9.8952509E-02
        2355  0.4329076    
        2356  9.3200877E-02
        2357  0.3975033    
        2359  9.4143398E-02
        2360  0.4321697    
        2362  0.6867010    
        2363  0.6879638    
        2365  0.9150016    
        2366  9.2597321E-02
        2368  0.4300365    
        2369  0.7886261    
        2370  0.5526261    
        2371  0.7888982    
        2372  8.5857891E-02
        2373  5.0279126E-04
        2375  0.9125938    
        2380  0.2532398    
        2382  0.7922572    
        2386  0.4306191    
        2388  0.4306644    
        2390  0.7933614    
        2391  0.4337742    
        2392  0.2506608    
        2393  0.6864476    
        2399  0.7865474    
        2401  9.2313014E-02
        2402  0.7906215    
        2403  0.2557524    
        2404  0.7862866    
        2406  0.7879360    
        2407  9.3282193E-02
        2408  0.6943189    
        2409  0.2611192    
        2410  0.4339003    
        2411  0.4372095    
        2412  0.9134899    
        2413  9.3595795E-02
        2415  0.4346510    
        2416  0.6910740    
        2425  0.4325892    
        2428  0.4378535    
        2429  0.5500590    
        2431  0.4305383    
        2432  0.2570983    
        2433  0.4349309    
        2434  0.6886902    
        2435  9.1192521E-02
        2436  9.3548387E-02
        2437  0.2663022    
        2441  9.2887245E-02
        2442  0.7865853    
        2443  0.5257424    
        2446  9.4737992E-02
        2447  0.2561485    
        2449  0.7888591    
        2450  0.4310403    
        2452  0.9045953    
        2453  0.8268565    
        2455  0.2556120    
        2457  0.2586293    
        2461  0.4278032    
        2464  0.5560547    
        2465  9.5080636E-02
        2467  0.4324275    
        2469  0.5099449    
        2470  0.5515472    
        2472  0.5517169    
        2473  0.5519908    
        2478  0.2566033    
        2479  0.4311333    
        2482  0.7889801    
        2483  0.4298626    
        2484  0.6864782    
        2485  8.9647315E-02
        2487  9.3935177E-02
        2491  0.7901997    
        2492  0.5527178    
        2495  0.4348993    
        2496  0.4547468    
        2497  9.2675067E-02
        2501  0.4293790    
        2502  0.9121258    
        2503  0.6883494    
        2507  9.2163265E-02
        2509  0.4299493    
        2511  0.5525173    
        2512  0.9132593    
        2513  0.4324475    
        2514  0.6898919    
        2516  9.1622092E-02
        2517  0.6903384    
        2518  9.2877068E-02
        2520  0.9152161    
        2521  9.1893598E-02
        2522  0.9100969    
        2526  0.4332233    
        2531  0.7882383    
        2532  0.5256979    
        2533  0.4293961    
        2534  0.5510710    
        2536  0.2663554    
        2537  0.7854447    
        2538  9.3375690E-02
        2541  0.7875387    
        2542  0.5520966    
        2544  0.9135806    
        2546  0.9163124    
        2548  0.7909988    
        2549  0.5522829    
        2550  0.6902992    
        2552  0.5533461    
        2553  0.2702286    
        2554  0.2516262    
        2556  0.9157247    
        2557  0.7924964    
        2560  0.4290800    
        2561  0.9132841    
        2562  0.5516885    
        2566  0.5519150    
        2567  0.7877086    
        2569  0.6890680    
        2570  0.3068182    
        2571  0.4358474    
        2572  0.5531698    
        2573  0.4306407    
        2574  0.4319437    
        2575  0.8928562    
        2576  7.9309292E-02
        2577  0.8053153    
        2578  0.2675311    
        2581  0.2712705    
        2584  9.3366660E-02
        2585  9.3401633E-02
        2586  0.6896303    
        2587  0.5522069    
        2589  0.2514530    
        2591  9.3164161E-02
        2592  0.7878333    
        2594  0.9078847    
        2595  0.5522237    
        2596  0.9087442    
        2599  0.2519672    
        2601  0.6893263    
        2602  0.2531137    
        2603  9.1359012E-02
        2607  0.5507833    
        2608  0.4334613    
        2609  9.4115339E-02
        2612  0.1043606    
        2614  0.9133567    
        2617  0.7586636    
        2618  0.7892183    
        2619  0.2517041    
        2621  0.9145762    
        2622  0.2500650    
        2623  9.0181231E-02
        2626  0.2687700    
        2627  0.9130201    
        2628  0.5498858    
        2629  0.6889849    
        2631  0.6911176    
        2632  9.3258917E-02
        2633  0.2544299    
        2634  0.5547178    
        2635  0.4363810    
        2640  0.4328600    
        2641  0.7890747    
        2644  0.9114592    
        2645  0.5508977    
        2646  0.4682837    
        2651  0.5529518    
        2654  0.5552224    
        2657  0.4300542    
        2658  0.2811750    
        2659  0.6882446    
        2660  0.9048859    
        2662  0.7914217    
        2663  0.5565976    
        2664  0.5701169    
        2665  0.5512719    
        2666  0.9097874    
        2668  0.9022722    
        2673  0.7883232    
        2676  0.6937658    
        2678  0.9125965    
        2679  0.4326391    
        2681  0.7878996    
        2682  0.9119974    
        2684  0.4797632    
        2685  0.9142826    
        2687  9.3124092E-02
        2689  0.2529759    
        2690  0.9137197    
        2691  0.4348760    
        2693  0.5543161    
        2694  0.2392464    
        2695  0.4367789    
        2702  0.7882443    
        2705  0.9191358    
        2707  0.9151152    
        2708  0.4347149    
        2709  0.5514923    
        2710  0.7895657    
        2712  0.6902025    
        2720  0.6702466    
        2722  0.4325792    
        2723  0.9144642    
        2725  9.4422549E-02
        2726  0.2922397    
        2727  0.2515022    
        2729  0.2542122    
        2731  0.5512025    
        2733  2.7172521E-02
        2735  0.6964934    
        2736  0.8940456    
        2738  0.6899089    
        2741  0.6889660    
        2742  0.2623841    
        2743  0.4356580    
        2744  0.2510818    
        2747  0.7868080    
        2748  0.7890809    
        2750  0.2556459    
        2751  0.4308505    
        2753  0.3875259    
        2755  0.2544712    
        2757  0.2519796    
        2761  9.4411187E-02
        2762  0.2508082    
        2764  0.2651186    
        2766  0.4304876    
        2775  0.2526270    
        2778  0.2719485    
        2780  0.9148612    
        2783  9.2567451E-02
        2784  0.4360109    
        2786  0.7882695    
        2788  0.6902475    
        2791  0.2524379    
        2792  0.4367414    
        2794  0.5664482    
        2798  0.6834482    
        2802  0.7164462    
        2803  0.7893617    
        2805  0.9105105    
        2807  0.5524703    
        2808  0.8399910    
        2811  0.5426379    
        2813  0.5522311    
        2814  0.2271635    
        2815  9.4070405E-02
        2817  9.5716208E-02
        2818  9.3170144E-02
        2819  0.4302016    
        2820  9.3009546E-02
        2821  0.7488070    
        2822  0.8005566    
        2825  0.7896276    
        2827  0.5520855    
        2831  0.6860592    
        2832  0.9129454    
        2833  0.4348139    
        2834  0.4327604    
        2835  0.2727314    
        2837  0.4314529    
        2840  0.7902957    
        2843  0.2798559    
        2844  0.5529134    
        2845  0.4385512    
        2846  0.7939453    
        2847  0.4347928    
        2848  0.7116666    
        2850  0.7881616    
        2853  0.6893886    
        2856  0.7875776    
        2857  9.1897167E-02
        2858  0.7868501    
        2861  0.7875489    
        2862  0.4323478    
        2868  0.2656845    
        2869  0.5535098    
        2873  0.1770058    
        2875  0.7883853    
        2876  0.2526622    
        2877  0.2530698    
        2878  0.9139075    
        2882  0.6892415    
        2884  9.1982111E-02
        2885  0.2505861    
        2886  0.4595352    
        2888  0.9140381    
        2889  0.2532886    
        2890  0.2514639    
        2892  0.9115219    
        2893  0.6862979    
        2895  0.2531428    
        2896  0.2751843    
        2897  0.9124671    
        2898  0.4349593    
        2899  0.4307970    
        2900  0.9122806    
        2904  0.7909377    
        2906  0.2520694    
        2910  0.6869593    
        2914  0.1428634    
        2917  9.2522308E-02
        2920  0.5516998    
        2924  0.4274931    
        2927  0.2504968    
        2929  0.8256537    
        2931  0.9321079    
        2933  0.7858756    
        2934  0.2683047    
        2938  0.4297099    
        2939  0.5528038    
        2941  0.6885472    
        2944  0.2682720    
        2946  0.7967750    
        2947  0.5005202    
        2948  0.5469752    
        2949  0.2501330    
        2950  0.2492988    
        2951  0.7916322    
        2954  0.5529072    
        2956  0.4300807    
        2961  0.9170588    
        2962  0.4289141    
        2965  0.4396844    
        2966  0.2531356    
        2967  0.2477424    
        2968  9.3939632E-02
        2972  0.5513243    
        2973  0.6870953    
        2975  0.2640322    
        2976  0.4293344    
        2977  0.1378232    
        2979  9.2739910E-02
        2983  0.9131507    
        2984  9.6206382E-02
        2988  0.9089925    
        2989  0.6887377    
        2990  0.4320434    
        2992  0.7915108    
        2993  0.6807740    
        2994  0.8912381    
        2996  9.0183906E-02
        2999  0.6882570    
        3000  0.5519621    
        3002  0.2736936    
        3003  0.9132830    
        3004  0.4335766    
        3009  9.3420349E-02
        3011  9.4630830E-02
        3013  0.7471869    
        3016  0.5526304    
        3017  0.5540586    
        3019  0.9115543    
        3021  0.9136146    
        3022  0.4305727    
        3023  0.2641282    
        3024  0.4330686    
        3026  0.2510538    
        3027  0.3528949    
        3034  0.2632020    
        3035  0.6454112    
        3036  0.3916416    
        3037  0.2462872    
        3038  0.7869413    
        3039  0.2611085    
        3043  0.6901994    
        3044  0.7940290    
        3049  0.4340946    
        3051  0.4448868    
        3052  0.5502671    
        3053  0.7900927    
        3056  0.7892398    
        3058  0.2672995    
        3059  0.2520282    
        3060  0.2521733    
        3061  0.2522664    
        3063  0.7878839    
        3064  0.5511917    
        3067  0.9129569    
        3070  0.2522672    
        3071  9.3965344E-02
        3076  0.7880816    
        3077  0.7886347    
        3078  0.4328820    
        3079  0.2511744    
        3080  0.9116861    
        3084  0.9115789    
        3086  0.4300796    
        3088  9.3077622E-02
        3091  0.2726003    
        3098  0.5625646    
        3100  9.3901388E-02
        3102  0.9076240    
        3103  0.4303126    
        3104  0.2513682    
        3105  0.6888525    
        3106  9.5965475E-02
        3107  0.5484699    
        3108  0.5512189    
        3109  9.3611933E-02
        3113  0.4351003    
        3114  0.7902700    
        3115  0.3128228    
        3116  0.9098105    
        3117  0.2596745    
        3119  0.4304691    
        3124  0.4346543    
        3125  0.4814337    
        3127  0.2728994    
        3130  0.7881683    
        3135  0.9105721    
        3136  0.7912740    
        3138  0.4326267    
        3144  0.6882462    
        3146  0.8335393    
        3147  0.9143049    
        3149  0.2518192    
        3150  0.6717551    
        3151  0.2523119    
        3153  0.2551644    
        3154  0.6902725    
        3157  0.7850657    
        3158  0.7889841    
        3160  0.5523477    
        3161  0.2518847    
        3166  0.7924680    
        3168  7.1898207E-02
        3170  0.4317696    
        3171  0.6863097    
        3176  0.2677229    
        3179  0.6870405    
        3181  0.9126033    
        3182  9.5184125E-02
        3183  0.9119248    
        3184  0.4291515    
        3185  0.2622930    
        3189  0.4360454    
        3190  0.3274649    
        3191  0.4315750    
        3192  0.9151341    
        3193  0.2664464    
        3194  0.4028809    
        3195  9.2377111E-02
        3196  0.8071258    
        3199  0.7879322    
        3202  0.4406177    
        3203  0.4303413    
        3204  0.2532820    
        3207  0.1393379    
        3211  9.3218409E-02
        3213  0.2506951    
        3214  0.9152622    
        3215  0.2753677    
        3216  0.1158128    
        3217  0.9110746    
        3218  0.2523576    
        3221  0.4197278    
        3224  0.7890350    
        3228  0.4296422    
        3230  0.2516019    
        3231  0.6895550    
        3232  0.4292220    
        3233  0.2726964    
        3234  0.5550376    
        3235  0.2520665    
        3236  0.6883496    
        3237  9.3526430E-02
        3239  0.4305137    
        3241  9.2191033E-02
        3242  9.7517163E-02
        3245  0.9132627    
        3247  0.6879669    
        3249  0.6891845    
        3252  0.2516570    
        3253  0.6888656    
        3254  0.2526933    
        3255  0.4301037    
        3257  0.5641544    
        3258  0.6220549    
        3259  9.2785187E-02
        3262  0.7882142    
        3264  9.2665069E-02
        3265  0.6894920    
        3266  9.4158806E-02
        3267  9.2476122E-02
        3268  0.5525104    
        3269  0.6868519    
        3271  0.4303048    
        3272  0.7905381    
        3275  0.9126031    
        3277  0.4326347    
        3278  0.9114248    
        3279  0.7876596    
        3281  0.9082795    
        3283  0.9077882    
        3286  0.1479147    
        3287  0.7876605    
        3288  0.2718281    
        3290  0.7890744    
        3291  0.6886967    
        3292  9.3240410E-02
        3293  0.9139432    
        3294  0.7890251    
        3295  0.7387711    
        3296  0.9086953    
        3298  0.7957238    
        3303  9.2020981E-02
        3306  0.6875232    
        3308  0.4386284    
        3310  0.5535798    
        3313  0.5519897    
        3315  0.7934929    
        3316  0.5537073    
        3318  9.4118468E-02
        3320  0.4276892    
        3321  0.9466798    
        3323  9.0635449E-02
        3324  0.9115810    
        3325  0.6880448    
        3329  0.4332900    
        3332  0.4307372    
        3333  0.4302267    
        3335  0.5840805    
        3337  0.2704751    
        3338  0.2533803    
        3339  0.2601386    
        3340  9.5427684E-02
        3343  0.2517392    
        3344  9.4642289E-02
        3345  0.6890506    
        3349  0.2519030    
        3351  0.2709597    
        3356  0.7935867    
        3358  9.2951789E-02
        3360  0.5521160    
        3367  0.5224034    
        3371  9.3785860E-02
        3372  0.9126361    
        3373  0.7837604    
        3374  0.2513984    
        3375  0.4291900    
        3376  9.2390232E-02
        3378  0.2507087    
        3379  0.7886818    
        3380  0.5549757    
        3381  9.5298409E-02
        3382  0.5525309    
        3383  0.5529181    
        3384  0.7187483    
        3385  0.2610518    
        3386  0.4320881    
        3387  0.4348317    
        3389  0.2529313    
        3391  0.2515738    
        3393  0.5542141    
        3394  0.9139643    
        3395  0.8181054    
        3396  0.6858062    
        3398  0.4335001    
        3399  0.6889985    
        3400  9.2419960E-02
        3402  0.9160687    
        3403  0.2522303    
        3406  9.2934772E-02
        3409  0.6890938    
        3413  0.3155059    
        3414  0.4101043    
        3415  0.9113883    
        3416  9.2793338E-02
        3417  0.9155427    
        3418  0.9315436    
        3423  0.7865499    
        3427  0.5533270    
        3429  0.2519540    
        3430  0.5477120    
        3431  0.5522195    
        3432  0.2801057    
        3433  0.4230414    
        3434  0.6873032    
        3436  0.2734438    
        3441  9.2969365E-02
        3442  0.5518173    
        3445  9.2769034E-02
        3446  0.7892823    
        3447  0.5533462    
        3452  9.3418874E-02
        3453  0.9139107    
        3459  0.6883567    
        3461  0.4296537    
        3462  0.9090472    
        3463  0.4307809    
        3464  0.7885716    
        3465  0.4429978    
        3468  0.6896825    
        3470  0.6882115    
        3471  0.6873328    
        3472  0.5517026    
        3473  0.9112827    
        3474  0.4305286    
        3475  0.2591931    
        3476  0.7886859    
        3477  0.4345124    
        3478  0.4302852    
        3479  0.7906931    
        3481  0.7948359    
        3483  0.2761076    
        3484  0.7874462    
        3487  0.8138743    
        3488  0.5528013    
        3490  0.4292377    
        3491  0.2664683    
        3492  0.5530676    
        3493  0.7888520    
        3495  0.9138370    
        3496  0.4344557    
        3498  0.5534973    
        3499  0.2544446    
        3502  0.7873843    
        3503  0.6894327    
        3504  0.7924958    
        3508  0.4340905    
        3510  0.2521535    
        3512  0.9110676    
        3513  0.6911137    
        3514  9.3495168E-02
        3516  0.4302256    
        3519  0.6767315    
        3520  0.7906203    
        3521  0.7887887    
        3522  0.2522584    
        3523  0.1220567    
        3524  0.6891534    
        3529  0.9149289    
        3530  0.2495741    
        3531  0.1027647    
        3532  0.4360426    
        3534  0.2512026    
        3535  0.9134830    
        3541  0.6906549    
        3545  0.7876922    
        3548  0.6890754    
        3549  0.9128090    
        3550  0.2686866    
        3551  0.9125784    
        3556  0.2511680    
        3557  0.9124274    
        3558  0.5530234    
        3559  9.5075496E-02
        3560  0.8964154    
        3562  9.3192279E-02
        3566  0.4312001    
        3568  0.5532383    
        3571  0.9167956    
        3572  9.2909306E-02
        3573  0.2554481    
        3578  9.4026588E-02
        3579  0.5567599    
        3580  0.6882561    
        3581  9.3378164E-02
        3582  0.3056996    
        3583  0.9133629    
        3584  9.0440221E-02
        3586  0.5514657    
        3587  0.5525216    
        3588  0.6870500    
        3589  0.2528231    
        3590  0.7886124    
        3591  0.5518445    
        3592  0.2591758    
        3593  0.4445024    
        3595  0.2530204    
        3596  9.1806553E-02
        3597  9.3600102E-02
        3598  0.9158818    
        3599  0.6516720    
        3601  9.1787785E-02
        3602  0.7855654    
        3603  0.3297744    
        3604  0.6873011    
        3606  0.4357460    
        3609  0.6869928    
        3610  0.4348774    
        3611  0.2513957    
        3612  0.4356314    
        3613  0.4308457    
        3614  9.5871121E-02
        3615  0.7894874    
        3616  0.5532458    
        3618  0.9089926    
        3621  0.6873672    
        3622  0.2512762    
        3623  0.2524123    
        3624  0.8924145    
        3625  9.8337032E-02
        3627  0.5526465    
        3628  0.4270864    
        3630  0.7924074    
        3631  0.7921937    
        3638  0.2512778    
        3639  9.3537688E-02
        3640  0.2547233    
        3643  0.7899634    
        3646  0.5527344    
        3649  0.2520830    
        3650  9.4166271E-02
        3651  0.6896000    
        3652  0.9095160    
        3654  0.7917682    
        3656  9.1733456E-02
        3658  0.2695530    
        3659  0.9113741    
        3660  0.6873727    
        3663  9.4196752E-02
        3664  9.2413388E-02
        3667  0.9193758    
        3669  0.6899306    
        3671  0.9115937    
        3672  0.2534986    
        3674  0.6898851    
        3675  0.4378610    
        3676  0.4362074    
        3677  0.9202123    
        3680  0.8814558    
        3682  0.9112123    
        3687  0.7886654    
        3688  0.9103249    
        3690  0.4321830    
        3693  0.5524370    
        3694  0.4292899    
        3695  0.5538459    
        3696  9.3626633E-02
        3699  0.9148642    
        3702  0.2537832    
        3705  0.2549033    
        3708  0.7884861    
        3709  0.4330508    
        3710  0.4316135    
        3712  0.6373770    
        3713  0.4349473    
        3718  9.1812819E-02
        3719  0.5502775    
        3720  0.5512550    
        3721  0.5299577    
        3722  0.6870685    
        3724  0.7889368    
        3725  0.5907278    
        3727  0.7919304    
        3728  0.4309087    
        3730  0.1204337    
        3731  0.2523260    
        3732  0.6878539    
        3734  0.4295275    
        3735  0.4293582    
        3736  9.3191437E-02
        3738  0.5533322    
        3744  0.2515856    
        3745  0.2537790    
        3748  0.7940885    
        3750  0.4359649    
        3751  0.2522774    
        3752  9.3816951E-02
        3753  0.6904188    
        3756  0.7889764    
        3760  0.2570704    
        3763  0.7885874    
        3765  9.2865720E-02
        3768  0.2596592    
        3769  0.9137447    
        3770  0.6895248    
        3773  0.6495796    
        3774  0.2621269    
        3776  0.6879448    
        3777  0.5521959    
        3778  0.2756339    
        3781  0.2518656    
        3782  0.8806197    
        3783  0.2494023    
        3784  0.2500207    
        3786  9.2251293E-02
        3787  0.2747512    
        3792  0.4288884    
        3795  0.6893680    
        3796  0.2546405    
        3797  0.4396575    
        3799  0.9121124    
        3801  0.9155209    
        3805  0.1115575    
        3806  0.6883937    
        3808  3.8471904E-02
        3809  0.4307899    
        3811  0.7923113    
        3812  0.4344203    
        3813  0.2610533    
        3814  0.5508968    
        3815  0.4334954    
        3816  9.2710242E-02
        3818  0.2527531    
        3819  0.4264306    
        3820  0.6898857    
        3822  0.7874454    
        3823  0.2512486    
        3825  0.4740595    
        3827  0.1005227    
        3829  0.6881630    
        3830  0.5515662    
        3831  0.2917722    
        3832  0.4290197    
        3834  0.5529138    
        3835  0.7911478    
        3837  0.6892873    
        3838  0.4345956    
        3839  0.8764883    
        3840  0.7913766    
        3841  0.9527575    
        3843  0.9127452    
        3847  0.2648656    
        3848  0.7934663    
        3849  0.2733456    
        3850  0.2493183    
        3853  0.7885960    
        3855  0.4338156    
        3857  0.5417600    
        3858  0.6878902    
        3859  0.6903318    
        3860  0.2700190    
        3863  0.4375484    
        3864  0.4355329    
        3866  0.3066337    
        3867  0.9142465    
        3868  0.4327512    
        3869  0.2510035    
        3870  9.3217209E-02
        3871  0.2513191    
        3875  0.5525463    
        3876  0.4315516    
        3878  0.4319635    
        3879  0.6889014    
        3884  0.1009804    
        3885  0.4323939    
        3887  0.7868180    
        3888  0.5178803    
        3889  0.9100376    
        3890  0.6904992    
        3891  0.4607735    
        3895  0.2587067    
        3898  0.2528509    
        3899  0.4333513    
        3901  0.2524423    
        3903  0.6883208    
        3904  0.7899914    
        3905  0.3137717    
        3906  0.5530477    
        3909  0.4320574    
        3910  0.2508846    
        3912  0.2524301    
        3914  9.2630088E-02
        3916  0.5521073    
        3917  0.4344944    
        3918  0.8154743    
        3919  0.2512140    
        3921  0.5489884    
        3922  0.6884764    
        3924  0.2500053    
        3926  0.2473241    
        3927  0.5645637    
        3928  9.2373438E-02
        3929  0.2519596    
        3930  0.2691689    
        3933  0.4339340    
        3934  0.1382243    
        3938  0.6890873    
        3939  0.7089508    
        3940  9.1751523E-02
        3942  0.9122311    
        3943  0.6899069    
        3945  9.3079813E-02
        3948  9.2034996E-02
        3950  0.4305688    
        3952  0.6894225    
        3954  0.5519156    
        3957  9.3293183E-02
        3958  0.9146372    
        3959  9.3039438E-02
        3962  0.5541435    
        3963  0.9148909    
        3964  0.5551210    
        3965  0.5531501    
        3966  0.9159281    
        3971  9.3165167E-02
        3973  9.4538681E-02
        3975  0.5531515    
        3976  0.7899343    
        3977  0.7943161    
        3978  0.2633038    
        3980  0.7032319    
        3982  9.3392961E-02
        3983  0.7880148    
        3987  0.4336063    
        3989  0.2659484    
        3990  0.2587013    
        3991  9.2630550E-02
        3992  0.9127547    
        3993  0.9179811    
        3994  0.5518768    
        3995  0.9108497    
        3996  0.2567748    
        3997  0.2524263    
        3998  0.2688372    
        3999  0.9125401    
        4004  8.7468714E-02
        4005  0.6891453    
        4006  0.4308171    
        4007  0.4316260    
        4008  0.4317545    
        4010  0.5535367    
        4012  0.4313956    
        4015  0.5519060    
        4016  0.2509719    
        4017  0.7866601    
        4019  0.9158421    
        4020  9.2883661E-02
        4023  9.2518710E-02
        4029  0.2670504    
        4030  0.9114287    
        4031  0.4341466    
        4034  0.5522788    
        4035  0.2483766    
        4036  0.4321338    
        4037  0.2503121    
        4039  0.6886950    
        4041  0.2132359    
        4044  0.7890357    
        4045  0.4232027    
        4047  0.5520561    
        4049  0.4315806    
        4050  0.9135845    
        4051  0.2514948    
        4052  0.5530679    
        4054  0.4376937    
        4055  0.2535236    
        4056  0.6875859    
        4057  0.4381861    
        4058  0.9163594    
        4059  9.3439691E-02
        4061  0.4316474    
        4062  0.5534700    
        4063  0.5565156    
        4067  0.5535513    
        4070  9.4063304E-02
        4071  0.6893615    
        4073  0.4329518    
        4074  0.6865158    
        4077  0.5530957    
        4082  0.2521146    
        4085  9.8199733E-02
        4087  0.9185438    
        4088  0.9120896    
        4089  9.1838457E-02
        4094  0.5540861    
        4095  0.6887755    
        4096  0.5590125    
        4099  0.6888927    
        4101  0.4335774    
        4102  0.2593075    
        4103  0.2555652    
        4104  0.5530008    
        4105  0.7900258    
        4106  9.3200758E-02
        4107  0.4293563    
        4108  0.9107296    
        4109  0.1346356    
        4119  0.7874078    
        4120  0.7361002    
        4121  0.4309873    
        4123  0.4914694    
        4124  0.6882240    
        4125  2.7337214E-02
        4126  0.6806950    
        4127  9.3300894E-02
        4129  0.6887059    
        4130  0.2530947    
        4131  0.7896624    
        4133  0.2522840    
        4135  0.2674727    
        4136  0.6918150    
        4137  0.5522261    
        4138  0.5525141    
        4139  9.3158983E-02
        4140  0.9098219    
        4143  0.7926369    
        4144  0.9141065    
        4146  0.2558507    
        4147  0.5492833    
        4148  0.9117811    
        4149  7.7118501E-02
        4154  0.6909441    
        4155  0.4304282    
        4157  0.9171575    
        4158  0.7927806    
        4160  9.4083391E-02
        4161  0.1249817    
        4162  0.2510596    
        4163  0.4348721    
        4164  0.7877830    
        4165  0.5519708    
        4167  0.6895013    
        4168  0.6730815    
        4170  0.6872016    
        4171  0.5513377    
        4174  0.7869833    
        4175  0.7877089    
        4176  0.7895673    
        4179  0.6895956    
        4180  0.6881372    
        4181  0.9132355    
        4182  0.2511943    
        4183  0.4331407    
        4184  0.6864223    
        4185  0.9108648    
        4186  0.5519765    
        4187  9.6697800E-02
        4188  0.7875410    
        4192  0.9039616    
        4193  0.2516586    
        4194  9.3396008E-02
        4195  0.5529807    
        4196  0.5543246    
        4197  0.6850641    
        4198  0.6871375    
        4200  0.7885961    
        4202  0.2530242    
        4203  0.7906615    
        4204  0.2494944    
        4206  0.9189573    
        4208  0.5538960    
        4209  9.2905506E-02
        4211  0.2520532    
        4212  9.2451379E-02
        4214  0.9159749    
        4216  0.7885575    
        4217  9.3008801E-02
        4218  5.3641841E-02
        4219  0.5521598    
        4220  0.2615983    
        4223  0.2529787    
        4224  0.8171386    
        4225  0.7911579    
        4226  9.2384510E-02
        4230  0.4325252    
        4232  0.6898072    
        4233  0.5540942    
        4234  0.5545523    
        4236  0.9109665    
        4238  0.6909559    
        4239  0.8994342    
        4240  0.2513717    
        4241  0.7900720    
        4242  0.2513040    
        4244  9.4597921E-02
        4247  0.2491564    
        4248  0.9150104    
        4249  0.4298757    
        4250  0.8944392    
        4253  9.2750721E-02
        4256  0.7334878    
        4257  0.9977298    
        4258  0.7883270    
        4260  0.9165448    
        4261  0.1081003    
        4262  0.8094521    
        4263  0.4310079    
        4264  0.2589383    
        4265  9.3003385E-02
        4266  0.6907085    
        4267  0.6833048    
        4269  0.4350827    
        4270  0.2511068    
        4272  0.4331847    
        4273  6.0220785E-02
        4274  0.4317599    
        4275  0.7896750    
        4280  9.4063021E-02
        4282  0.5544224    
        4283  0.2676113    
        4284  0.7849633    
        4287  0.2663913    
        4290  0.5538039    
        4292  0.4315656    
        4295  0.5520265    
        4299  0.2698486    
        4300  0.6893882    
        4301  0.7878990    
        4302  0.4344180    
        4305  0.6890998    
        4306  0.9151968    
        4307  0.9130777    
        4311  0.4383689    
        4312  0.4437559    
        4315  9.9306718E-02
        4317  0.6898827    
        4318  0.4301270    
        4320  0.4305527    
        4321  0.8938790    
        4325  0.7879006    
        4328  0.2527651    
        4329  0.6902866    
        4330  9.3811356E-02
        4334  0.7849469    
        4335  0.4302756    
        4336  0.5518399    
        4337  0.6961369    
        4340  0.7877746    
        4341  0.8161157    
        4345  0.4342827    
        4347  9.2507772E-02
        4351  0.7864406    
        4352  0.6902915    
        4354  0.2506612    
        4355  0.9123733    
        4356  0.4306321    
        4361  9.1155365E-02
        4362  0.9155504    
        4364  0.4275289    
        4365  0.5511149    
        4367  0.4327260    
        4368  0.9118137    
        4369  0.6895055    
        4371  0.9162059    
        4374  0.4346096    
        4378  0.5520782    
        4379  0.2500752    
        4380  0.9139773    
        4382  0.2524397    
        4385  0.5519068    
        4388  9.4326600E-02
        4389  0.5536863    
        4390  0.6843344    
        4391  0.4296991    
        4394  0.5754387    
        4395  0.6885353    
        4398  0.6890603    
        4399  0.5524819    
        4401  0.4314473    
        4403  0.3153914    
        4405  0.6889639    
        4407  0.6876730    
        4409  0.4333418    
        4413  9.3504168E-02
        4416  0.5521798    
        4417  0.6895404    
        4419  0.9253323    
        4423  0.2493417    
        4424  0.2212222    
        4426  0.6734979    
        4427  0.9094108    
        4428  0.7926539    
        4432  0.5518597    
        4433  0.4288947    
        4436  0.2514900    
        4438  0.9136269    
        4441  0.2510509    
        4444  0.6878791    
        4445  0.6869202    
        4447  0.5524915    
        4448  0.2714288    
        4449  0.4325319    
        4452  0.7989142    
        4453  0.4298908    
        4455  0.4311284    
        4457  0.7929916    
        4458  0.2510798    
        4459  0.3989854    
        4460  0.7926586    
        4461  0.4314559    
        4464  0.4339100    
        4465  0.6892164    
        4467  0.6874677    
        4468  0.6887020    
        4470  0.6907786    
        4472  0.2629325    
        4473  0.9240208    
        4474  0.7884777    
        4480  0.9389430    
        4483  0.4338436    
        4484  0.4333835    
        4488  0.9145082    
        4491  0.5537400    
        4492  0.2504353    
        4495  0.4356742    
        4497  0.9136161    
        4500  9.3449049E-02
        4503  0.2528470    
        4505  0.5527865    
        4506  0.2510129    
        4507  0.6885037    
        4509  0.5528125    
        4511  0.7945636    
        4514  0.9135769    
        4515  0.4326769    
        4516  9.2745580E-02
        4518  0.5528480    
        4519  0.7865062    
        4520  0.7901440    
        4521  0.2526689    
        4523  0.6887928    
        4524  0.5537136    
        4527  0.2947181    
        4532  0.5529590    
        4533  0.5544611    
        4536  0.2533461    
        4537  9.3677968E-02
        4538  0.9161423    
        4540  0.7887814    
        4541  0.5523315    
        4542  0.7880232    
        4549  9.3282133E-02
        4552  9.5002800E-02
        4554  0.9143277    
        4556  0.6887470    
        4560  0.9134376    
        4561  0.9315812    
        4562  0.6869549    
        4565  0.2515586    
        4566  9.2999943E-02
        4567  0.9163805    
        4569  0.4347243    
        4573  0.2516949    
        4575  0.2544663    
        4576  0.2689134    
        4577  0.2510003    
        4579  0.2607909    
        4582  0.4332758    
        4583  0.4309812    
        4584  0.6894261    
        4585  0.6871567    
        4587  0.6865097    
        4589  0.6962610    
        4590  9.1858171E-02
        4591  0.2747265    
        4594  0.2535750    
        4595  0.4313852    
        4596  0.2520410    
        4597  0.5531493    
        4599  0.4278530    
        4600  0.4334579    
        4601  9.0064131E-02
        4605  9.4684936E-02
        4608  0.9109939    
        4609  0.7878574    
        4610  0.4322089    
        4611  0.4329922    
        4613  0.9123683    
        4614  0.7881107    
        4615  0.5525506    
        4617  0.9149303    
        4619  9.4649129E-02
        4621  0.2747840    
        4624  9.2508845E-02
        4625  0.4363030    
        4627  0.6881062    
        4629  0.5525981    
        4630  9.1592520E-02
        4633  0.6891009    
        4636  0.9144587    
        4638  0.9144037    
        4639  0.4338223    
        4642  0.6863803    
        4644  0.4316896    
        4645  0.2505987    
        4647  0.4364464    
        4648  0.5524170    
        4649  0.4329909    
        4651  0.7903046    
        4653  0.7921159    
        4659  0.2552304    
        4660  0.5494311    
        4661  0.2501271    
        4662  0.7895555    
        4663  0.2478741    
        4665  0.7915002    
        4666  0.6885471    
        4667  9.3873560E-02
        4670  0.5176424    
        4671  0.6881941    
        4673  0.7891826    
        4674  0.7958903    
        4676  9.3762584E-02
        4677  0.2573813    
        4680  0.2508561    
        4681  0.6881139    
        4683  0.5517324    
        4684  0.4294668    
        4685  0.5525032    
        4689  0.2643313    
        4692  0.5452371    
        4693  0.6869444    
        4694  0.4357550    
        4696  0.9083941    
        4698  0.4327457    
        4701  0.7922702    
        4703  0.4352504    
        4705  0.8042581    
        4706  0.4319684    
        4707  0.9128389    
        4710  0.4337878    
        4711  0.9081045    
        4713  0.5522578    
        4715  0.4299935    
        4716  0.9143193    
        4717  0.7862822    
        4719  0.7881570    
        4721  3.4637086E-02
        4722  0.4346991    
        4724  0.2503525    
        4725  0.7915140    
        4726  9.2333280E-02
        4727  0.4336341    
        4729  0.6523033    
        4731  0.7995503    
        4732  0.4305569    
        4737  0.5592613    
        4738  0.6881225    
        4740  0.9205524    
        4743  0.6873432    
        4746  0.6975974    
        4747  0.9151142    
        4748  0.5503291    
        4749  0.4330477    
        4751  9.4098523E-02
        4752  0.4359019    
        4755  0.5547237    
        4757  0.4298544    
        4759  0.4295780    
        4760  0.9131191    
        4761  0.8381914    
        4763  0.4296609    
        4764  0.5854114    
        4765  0.8048637    
        4766  0.6877887    
        4769  0.6895171    
        4775  0.2483492    
        4776  0.5518083    
        4777  0.4302962    
        4780  9.3784839E-02
        4782  0.4317237    
        4786  0.6880887    
        4788  0.6899118    
        4793  0.9127551    
        4794  0.2499795    
        4795  0.2740486    
        4796  0.2524192    
        4797  0.2558232    
        4798  0.2522154    
        4799  0.2508351    
        4800  0.9132089    
        4803  0.6883026    
        4805  0.4352424    
        4808  9.2846423E-02
        4815  9.3471751E-02
        4817  0.1036781    
        4823  0.5538948    
        4825  9.4060905E-02
        4826  0.5527661    
        4828  0.9122217    
        4829  0.2541144    
        4832  0.4348437    
        4833  9.3269683E-02
        4834  0.4374523    
        4835  9.3487054E-02
        4839  0.7878948    
        4842  0.7923269    
        4847  0.9090714    
        4849  0.7359258    
        4850  0.2531364    
        4852  0.5558446    
        4853  0.7940440    
        4854  9.2644982E-02
        4856  0.5533596    
        4857  0.8495704    
        4858  0.6885151    
        4859  0.4374625    
        4861  0.6877148    
        4862  0.5545464    
        4867  0.9159718    
        4868  0.6879534    
        4869  0.5511958    
        4870  9.2928797E-02
        4871  0.2544093    
        4873  9.2678063E-02
        4877  9.2680626E-02
        4883  0.6894052    
        4884  0.4328691    
        4888  0.9107263    
        4889  9.3174346E-02
        4891  0.4258206    
        4892  0.2524074    
        4893  0.6881462    
        4894  0.2633877    
        4897  9.3586199E-02
        4899  0.2593940    
        4901  0.7892311    
        4904  0.2510022    
        4906  0.2505855    
        4909  0.4351289    
        4913  0.9133472    
        4914  0.2606779    
        4915  0.9129934    
        4916  0.2534328    
        4917  0.2513844    
        4919  9.2647702E-02
        4920  0.2503172    
        4922  0.9057962    
        4927  0.2531115    
        4929  0.4317132    
        4930  0.4353685    
        4932  0.2497159    
        4933  0.2528436    
        4934  0.2507673    
        4935  0.6668901    
        4936  0.4355278    
        4938  0.9146920    
        4942  0.1006620    
        4946  0.5568874    
        4947  0.4309780    
        4949  0.2676241    
        4953  0.2626697    
        4954  0.6915986    
        4956  0.2538888    
        4957  9.3183435E-02
        4958  0.6863571    
        4960  0.2550452    
        4961  0.2497594    
        4967  0.9101461    
        4971  0.5477972    
        4972  0.2516372    
        4976  0.4324120    
        4977  0.6888627    
        4979  0.4307260    
        4980  0.9147942    
        4981  0.5514174    
        4982  0.5539708    
        4983  0.4534637    
        4985  0.2948894    
        4987  0.6886011    
        4989  0.9091208    
        4991  0.4278339    
        4993  0.4300917    
        5002  0.4336769    
        5005  0.6882747    
        5006  0.2518595    
        5007  0.2656080    
        5008  0.5515178    
        5010  0.6866685    
        5014  0.3981576    
        5018  0.4331215    
        5019  0.6876107    
        5020  0.2475136    
        5022  9.2928134E-02
        5024  0.9174125    
        5028  0.1025168    
        5029  0.6870570    
        5030  0.4277205    
        5031  0.4302403    
        5034  0.9139904    
        5036  0.2685266    
        5039  0.6886078    
        5040  0.6884889    
        5041  0.6879389    
        5042  9.0440378E-02
        5043  0.4347119    
        5044  0.5624738    
        5045  0.6896704    
        5046  0.4334747    
        5050  0.6891041    
        5051  0.2735659    
        5054  0.6874211    
        5057  8.6939193E-02
        5058  9.4446622E-02
        5060  0.9067828    
        5061  0.7891272    
        5062  9.3074739E-02
        5063  0.4333466    
        5064  0.7957182    
        5065  0.5505084    
        5066  0.4400463    
        5069  0.7882876    
        5070  0.4304103    
        5072  0.7713808    
        5073  0.5539580    
        5074  0.6891166    
        5075  0.6941957    
        5079  0.4343683    
        5081  0.6872162    
        5084  9.2719115E-02
        5085  0.4290750    
        5086  9.3168758E-02
        5088  0.5522729    
        5089  9.2320643E-02
        5093  0.2521183    
        5094  0.8191308    
        5095  0.4376514    
        5096  0.7920964    
        5098  0.4381565    
        5099  0.9310269    
        5101  0.6940724    
        5102  0.7987524    
        5103  0.6837821    
        5107  0.7880086    
        5109  0.2547583    
        5110  0.4338035    
        5113  0.9124501    
        5115  0.9148746    
        5116  0.5513968    
        5118  0.4306735    
        5119  0.6885186    
        5120  0.2513848    
        5121  0.9138610    
        5122  0.6872832    
        5123  0.7084929    
        5124  0.5557367    
        5126  0.6890483    
        5127  0.7934954    
        5130  0.4313296    
        5131  0.7886065    
        5132  0.4408839    
        5135  0.4369739    
        5138  0.2550508    
        5139  0.9118378    
        5141  0.4333179    
        5142  0.2695214    
        5143  0.6888342    
        5144  0.2517024    
        5146  0.9130232    
        5149  0.4656534    
        5158  0.9150948    
        5159  0.4257113    
        5160  0.6863735    
        5161  0.4463627    
        5166  0.6007364    
        5168  0.9114926    
        5169  0.2544906    
        5171  9.2032060E-02
        5176  0.6204070    
        5182  0.5512537    
        5184  0.2522545    
        5185  9.3082085E-02
        5186  0.2520973    
        5187  0.5531602    
        5189  0.6781341    
        5190  0.6899177    
        5200  0.9158529    
        5203  0.4304430    
        5204  0.2544788    
        5205  0.4304833    
        5206  0.7955374    
        5207  0.7901348    
        5208  9.2147335E-02
        5209  0.6885816    
        5210  0.6925024    
        5212  0.4295746    
        5213  9.1158524E-02
        5215  0.6880977    
        5216  0.6873903    
        5220  9.4472311E-02
        5221  0.4348831    
        5222  0.4352894    
        5223  0.7873521    
        5225  0.2616578    
        5226  0.9124045    
        5227  0.4305973    
        5229  0.2584427    
        5232  9.2246927E-02
        5235  0.9135343    
        5239  9.2295974E-02
        5241  0.9146305    
        5243  0.9140361    
        5244  9.0950809E-02
        5245  0.2520846    
        5246  0.2511271    
        5247  0.9054857    
        5248  9.0752862E-02
        5249  0.4372618    
        5250  0.9096621    
        5252  0.4268462    
        5253  0.7933615    
        5256  0.8981401    
        5258  0.7907625    
        5260  0.5535727    
        5262  0.2737534    
        5263  0.4399744    
        5264  0.9107077    
        5265  0.4301587    
        5266  0.4344963    
        5270  9.2611611E-02
        5271  0.4360115    
        5272  0.2536314    
        5273  0.2508295    
        5274  9.4495691E-02
        5275  9.2668809E-02
        5277  9.7961999E-02
        5279  0.5509180    
        5280  0.7870679    
        5282  0.3084107    
        5284  0.8013385    
        5285  0.4308669    
        5290  0.9135413    
        5291  0.6437928    
        5293  0.6883346    
        5296  0.7887916    
        5297  0.2530388    
        5299  0.4363379    
        5300  0.4308226    
        5301  0.4357702    
        5302  0.1156910    
        5306  0.9148906    
        5314  0.7845513    
        5316  0.5520170    
        5317  0.4352711    
        5318  0.6966550    
        5320  0.5539398    
        5323  9.3097001E-02
        5325  0.6321805    
        5327  0.6894932    
        5328  0.2517252    
        5329  0.9144168    
        5331  0.9135242    
        5332  8.6182371E-02
        5334  0.6896715    
        5335  0.2523694    
        5338  0.2522345    
        5342  0.2558279    
        5343  0.8449787    
        5345  0.2464845    
        5348  0.5516555    
        5349  0.2527355    
        5351  0.5528476    
        5355  0.2522092    
        5356  0.8101645    
        5358  0.9101620    
        5360  0.5565624    
        5361  0.7880515    
        5362  0.2535562    
        5364  0.4293483    
        5365  0.6113914    
        5366  0.4299494    
        5367  9.4275691E-02
        5371  0.2519933    
        5373  0.4279353    
        5374  0.2657386    
        5375  9.4266586E-02
        5377  9.3956351E-02
        5378  0.2520564    
        5379  0.5531424    
        5381  0.9136571    
        5382  0.5526115    
        5383  9.2982396E-02
        5384  0.6886236    
        5385  0.6878987    
        5386  0.8795407    
        5387  0.4309052    
        5390  9.2803307E-02
        5391  9.3060404E-02
        5392  0.4332493    
        5393  9.3689650E-02
        5397  0.5537531    
        5402  0.4534378    
        5404  0.4306084    
        5405  0.6822802    
        5406  0.6881057    
        5409  0.5528325    
        5410  0.4312471    
        5412  9.3056604E-02
        5414  9.4502196E-02
        5415  0.4354872    
        5416  0.4315811    
        5417  0.1189131    
        5419  0.4306673    
        5421  0.6877275    
        5422  0.6882852    
        5424  9.3322106E-02
        5425  0.5524091    
        5428  0.2696969    
        5429  0.2507459    
        5430  0.1223234    
        5431  9.4121248E-02
        5432  0.5746594    
        5435  0.2544599    
        5436  0.4377491    
        5437  0.8202271    
        5442  0.4351038    
        5443  0.8228142    
        5444  0.7908038    
        5445  0.2468208    
        5446  0.2546761    
        5450  9.3401693E-02
        5452  0.4335369    
        5453  0.3875678    
        5455  9.3506470E-02
        5456  0.7893557    
        5457  0.4268216    
        5460  9.2611805E-02
        5462  0.4310672    
        5466  0.7899030    
        5467  9.0104550E-02
        5471  0.6919954    
        5472  0.6882991    
        5473  0.9322453    
        5474  0.6883419    
        5475  0.9077041    
        5480  0.4322224    
        5483  0.6805355    
        5484  0.7876641    
        5491  0.7907315    
        5492  0.4351274    
        5493  0.4308770    
        5494  0.4348133    
        5496  0.2529104    
        5497  0.2568542    
        5499  0.2515475    
        5502  9.2640802E-02
        5505  0.4352438    
        5510  0.7895288    
        5511  0.8729897    
        5512  0.5531519    
        5514  0.2680975    
        5515  0.2530872    
        5516  0.2524169    
        5517  0.4315697    
        5520  0.2635023    
        5521  0.5802141    
        5522  0.7901671    
        5523  0.7934340    
        5525  0.6892719    
        5527  0.2578849    
        5529  0.2523884    
        5531  0.5521960    
        5534  0.5518531    
        5536  0.4354222    
        5541  0.5535747    
        5542  0.5516408    
        5544  0.4297830    
        5545  0.4336613    
        5547  0.2903469    
        5548  0.2508181    
        5549  0.4323502    
        5550  0.9151453    
        5552  0.2520400    
        5554  0.7875848    
        5555  0.9130923    
        5556  0.6872956    
        5557  0.2449241    
        5559  0.8842475    
        5560  0.4373911    
        5561  0.6894767    
        5562  0.6860965    
        5565  0.5537316    
        5566  0.2499525    
        5567  0.2638651    
        5568  0.6881983    
        5569  9.6215464E-02
        5570  0.5518962    
        5573  0.7879508    
        5574  0.4345075    
        5575  0.4300026    
        5576  0.5526503    
        5577  0.5545596    
        5578  9.1930471E-02
        5579  0.7903664    
        5580  0.2739451    
        5581  0.6879028    
        5583  0.2538790    
        5584  0.9155282    
        5586  0.7911074    
        5587  9.2499748E-02
        5592  0.2498847    
        5593  0.2555757    
        5596  0.4306436    
        5598  0.9117900    
        5601  9.0220757E-02
        5602  0.9130678    
        5603  0.2605864    
        5604  0.9093811    
        5605  0.4365745    
        5606  9.3164846E-02
        5608  0.4305633    
        5613  0.5528761    
        5616  0.2636417    
        5617  9.3083560E-02
        5618  0.5524197    
        5619  0.2618920    
        5620  0.2569624    
        5621  0.9140582    
        5622  7.7004753E-02
        5623  0.4315286    
        5626  0.7836087    
        5628  0.4371687    
        5632  0.9104029    
        5634  0.2521396    
        5637  9.3728989E-02
        5638  0.1206926    
        5639  0.5518162    
        5645  0.9122317    
        5646  0.5533739    
        5650  0.7902985    
        5652  0.4324809    
        5653  0.2526993    
        5654  9.3555868E-02
        5658  0.6892570    
        5659  0.7876623    
        5661  0.2526295    
        5663  0.4332540    
        5664  0.5525997    
        5666  0.9140902    
        5668  0.2620913    
        5670  0.5551145    
        5675  0.2518544    
        5676  0.4321179    
        5679  0.6890841    
        5680  9.1789432E-02
        5681  0.4393415    
        5682  0.9144987    
        5683  0.7850150    
        5685  0.5517682    
        5687  0.4356321    
        5688  0.9137733    
        5689  0.9120142    
        5690  0.4317511    
        5691  9.2966162E-02
        5694  0.4369152    
        5697  0.2613700    
        5698  9.3372136E-02
        5699  0.2550252    
        5702  9.2131987E-02
        5703  0.6897194    
        5705  0.5547048    
        5708  0.9131773    
        5710  0.7899594    
        5711  0.9118133    
        5712  0.4301954    
        5713  0.7882911    
        5715  9.2918709E-02
        5716  0.5525059    
        5719  0.2522382    
        5720  0.5467972    
        5721  0.6883335    
        5722  0.2521482    
        5723  0.4385541    
        5724  0.2989353    
        5725  0.4357797    
        5726  0.2520626    
        5728  0.6901189    
        5729  0.6877754    
        5730  0.2523234    
        5731  0.8336989    
        5732  0.4325499    
        5733  0.6874912    
        5735  0.5478439    
        5737  0.5866423    
        5738  0.2589110    
        5739  0.5523128    
        5742  0.5528420    
        5744  9.3858600E-02
        5746  0.1283521    
        5747  0.9112966    
        5749  0.7921073    
        5751  0.7574912    
        5752  0.4325598    
        5755  0.2579805    
        5756  0.9169748    
        5757  0.5571845    
        5759  0.5441692    
        5760  0.4303645    
        5761  0.4308300    
        5762  0.6885250    
        5765  9.6448369E-02
        5766  0.6895098    
        5768  0.9136896    
        5769  0.5540298    
        5770  0.9009259    
        5771  9.5017858E-02
        5773  0.3005714    
        5774  0.7881820    
        5775  0.2979815    
        5777  0.6880186    
        5778  9.3061291E-02
        5780  0.4315497    
        5781  0.7853287    
        5783  0.4426541    
        5787  0.6893976    
        5788  9.1325678E-02
        5789  0.8045084    
        5791  0.6872491    
        5792  0.7903672    
        5793  0.4335336    
        5794  0.6886021    
        5795  9.4434388E-02
        5796  0.5519819    
        5799  0.5528888    
        5800  8.0514729E-02
        5802  0.7904506    
        5804  0.9138159    
        5806  0.4294901    
        5810  0.5597922    
        5811  0.4327865    
        5812  0.2541951    
        5813  0.2734070    
        5814  0.6926430    
        5817  0.4314181    
        5819  0.6887627    
        5820  0.5538349    
        5821  0.6881555    
        5823  0.5575461    
        5824  0.5536755    
        5827  9.2593119E-02
        5828  0.2734524    
        5829  0.5719396    
        5833  0.7896711    
        5834  9.3401954E-02
        5835  9.6357033E-02
        5840  0.7900690    
        5842  0.6886438    
        5845  0.4304969    
        5848  0.2754673    
        5850  0.5532647    
        5852  0.6806021    
        5853  9.4185144E-02
        5854  0.5525650    
        5855  0.5525868    
        5859  0.2534027    
        5860  0.4345695    
        5863  0.4361895    
        5864  0.7830632    
        5865  0.5579341    
        5866  0.2666401    
        5870  0.5504924    
        5871  9.2224777E-02
        5873  9.2799529E-02
        5874  0.6885625    
        5878  0.2739948    
        5879  0.2500145    
        5881  0.1010344    
        5882  0.2505296    
        5883  0.7895236    
        5884  0.2590078    
        5885  0.4346616    
        5887  0.4309053    
        5890  9.3614496E-02
        5891  0.5505112    
        5893  0.7887626    
        5895  0.5508078    
        5896  0.2515957    
        5898  0.5544195    
        5899  0.6877625    
        5900  0.8045812    
        5901  0.7886047    
        5903  0.6889074    
        5904  0.2556980    
        5905  0.4271733    
        5906  0.9117363    
        5907  9.4059683E-02
        5908  0.5515469    
        5913  0.5527072    
        5915  0.4346113    
        5921  0.4332409    
        5922  0.9158534    
        5925  0.7827815    
        5926  0.5521550    
        5927  0.1080675    
        5929  0.4072786    
        5930  9.2755906E-02
        5931  0.6252980    
        5933  0.2569508    
        5934  0.6891062    
        5935  0.6905825    
        5936  0.2514750    
        5938  0.2567464    
        5940  0.4317147    
        5941  0.2668285    
        5944  0.5545608    
        5945  0.4339715    
        5946  0.7248909    
        5948  0.2563845    
        5949  0.4835533    
        5953  0.4306659    
        5955  0.5525313    
        5956  0.5081965    
        5959  0.9133389    
        5960  0.5521054    
        5961  0.4355065    
        5963  0.4312183    
        5964  0.6876293    
        5966  0.4163273    
        5968  0.6888742    
        5969  0.4300461    
        5972  9.6029483E-02
        5976  0.4012223    
        5978  0.4294492    
        5980  0.4329838    
        5982  0.2504792    
        5983  0.9114722    
        5986  9.2850603E-02
        5988  0.6889453    
        5989  0.9118093    
        5993  0.7884861    
        5995  0.6839989    
        5999  0.5525305    
        6000  0.9189788    
        6001  0.5502869    
        6004  0.6886785    
        6007  0.2633439    
        6009  0.2583326    
        6011  0.7969818    
        6014  0.4276544    
        6016  9.3403615E-02
        6017  0.1625321    
        6019  0.2524243    
        6020  0.4299177    
        6022  0.4568757    
        6024  0.9118059    
        6027  0.9126828    
        6028  0.2729948    
        6029  0.2524241    
        6030  0.4325798    
        6031  0.6920974    
        6032  0.9133339    
        6034  0.9619376    
        6035  0.2701868    
        6037  0.2718838    
        6038  0.6560284    
        6040  0.2505257    
        6043  0.5531483    
        6046  9.4386451E-02
        6049  0.6875501    
        6050  9.2597790E-02
        6052  0.5544276    
        6053  0.4355724    
        6054  0.5519007    
        6056  0.5519434    
        6057  0.9140504    
        6058  0.5524183    
        6059  0.4235303    
        6061  0.9035323    
        6063  8.4669262E-02
        6065  0.9134042    
        6066  0.4299596    
        6067  0.2543747    
        6068  0.2514508    
        6069  0.9068467    
        6071  0.9114683    
        6072  0.6888630    
        6075  0.4299435    
        6076  0.8571998    
        6077  0.2503185    
        6082  0.5518629    
        6083  0.9112065    
        6085  9.3192808E-02
        6092  0.5522094    
        6093  0.2022946    
        6095  0.5461571    
        6096  4.9176231E-02
        6098  0.6866122    
        6102  0.5530930    
        6104  0.2628586    
        6105  0.9131430    
        6108  0.7897089    
        6110  0.6891824    
        6111  0.4342436    
        6112  0.5528055    
        6113  9.2884168E-02
        6114  0.4296373    
        6115  9.2986248E-02
        6120  0.2501283    
        6126  0.4344903    
        6129  0.7877116    
        6131  9.4593652E-02
        6132  0.6885688    
        6133  0.4306447    
        6135  0.7962240    
        6137  0.4280126    
        6138  0.7902479    
        6139  0.5536906    
        6140  0.5545376    
        6141  9.3864739E-02
        6143  0.4304124    
        6145  0.7889594    
        6148  9.3604915E-02
        6150  0.6885406    
        6151  0.5567837    
        6152  0.4295434    
        6155  0.9094650    
        6156  0.4359509    
        6157  0.6870195    
        6158  9.2690974E-02
        6162  0.4698416    
        6165  0.4791873    
        6166  0.2504846    
        6167  0.6871694    
        6169  0.6896818    
        6172  0.7913667    
        6176  0.4313991    
        6178  0.2694430    
        6179  0.7889507    
        6180  0.2521713    
        6187  0.2526769    
        6190  0.4315331    
        6192  0.2578029    
        6193  0.5525982    
        6194  0.2672277    
        6197  0.9055286    
        6198  0.7897242    
        6200  0.2521867    
        6202  0.2557093    
        6203  0.9142805    
        6204  0.6875886    
        6208  0.4319867    
        6213  0.9121625    
        6214  9.4796956E-02
        6215  0.5529795    
        6216  9.3945682E-02
        6217  0.7871569    
        6218  0.7875404    
        6221  0.4306926    
        6223  0.7918757    
        6226  0.2595217    
        6227  0.2772790    
        6228  0.2528195    
        6230  0.6912478    
        6231  0.2545695    
        6233  0.2523437    
        6234  0.7882471    
        6235  0.2881296    
        6236  0.4343784    
        6238  0.9110387    
        6239  0.7868865    
        6244  9.2945822E-02
        6245  0.5532287    
        6247  0.4372994    
        6249  0.7384132    
        6251  0.4341462    
        6252  0.9160926    
        6253  0.7891647    
        6254  0.9135429    
        6256  0.5541938    
        6257  0.6909140    
        6258  9.2918627E-02
        6261  0.4382438    
        6263  0.4284779    
        6264  0.7949141    
        6266  0.9059244    
        6271  9.2411615E-02
        6274  0.4304349    
        6275  0.9137696    
        6276  0.4284299    
        6279  0.9136147    
        6283  0.7876159    
        6286  0.4309331    
        6288  0.5519177    
        6290  0.7918851    
        6294  0.4373721    
        6295  0.7893217    
        6296  0.2523046    
        6298  0.2515785    
        6300  0.4350369    
        6302  0.5523019    
        6305  9.8681301E-02
        6307  0.2509911    
        6310  9.2634536E-02
        6311  0.5530767    
        6312  0.5524129    
        6318  9.1223173E-02
        6319  9.4962761E-02
        6320  0.5532738    
        6321  9.2234381E-02
        6322  0.2510143    
        6323  0.2444806    
        6324  0.8000416    
        6325  0.5514873    
        6326  9.2929460E-02
        6327  0.2543627    
        6329  0.4327712    
        6330  0.9132057    
        6331  0.9121637    
        6332  0.7896299    
        6334  0.7887974    
        6336  9.6624807E-02
        6337  0.2499670    
        6338  0.4307641    
        6341  9.1530040E-02
        6344  0.4312773    
        6346  9.6179076E-02
        6348  0.6880050    
        6349  0.2503278    
        6355  0.4307998    
        6357  0.4308880    
        6360  0.6886523    
        6361  0.5772932    
        6362  0.6914158    
        6363  0.2501573    
        6364  0.5539028    
        6366  0.2624762    
        6367  0.6588436    
        6368  0.6864249    
        6369  0.9035516    
        6372  0.2518495    
        6375  0.2518970    
        6376  0.7870286    
        6377  0.2689169    
        6380  0.2539752    
        6381  9.6953884E-02
        6383  0.9034916    
        6384  0.9140884    
        6385  9.2637390E-02
        6386  0.4640307    
        6388  0.4306659    
        6389  0.2504176    
        6393  0.7882272    
        6394  0.2515539    
        6395  0.5519814    
        6397  9.5746599E-02
        6398  0.6870663    
        6401  0.6876467    
        6402  0.2825370    
        6403  0.4370857    
        6404  0.5526661    
        6405  0.4305892    
        6406  0.9145087    
        6407  0.2508669    
        6408  0.3934509    
        6409  0.5590068    
        6410  0.6867067    
        6411  0.4354459    
        6412  0.9138131    
        6414  0.6891309    
        6415  0.2550879    
        6416  0.7892468    
        6417  0.9143810    
        6418  0.2503666    
        6419  0.7875592    
        6420  0.2513350    
        6421  0.9127310    
        6422  0.4333071    
        6423  0.9125811    
        6424  0.2407004    
        6425  0.4329338    
        6426  0.6898246    
        6427  0.4364472    
        6428  9.4304524E-02
        6429  8.9820743E-02
        6430  0.5528926    
        6431  0.4343454    
        6432  0.4357622    
        6435  0.6890333    
        6436  0.6881655    
        6440  0.2592505    
        6444  0.2514264    
        6445  0.2696817    
        6453  0.4331766    
        6455  9.2791833E-02
        6457  0.2496699    
        6461  0.9140468    
        6464  9.3310110E-02
        6465  0.9127432    
        6466  0.5563608    
        6467  0.5929072    
        6468  0.2658271    
        6469  0.6884854    
        6473  0.9110256    
        6477  0.5508835    
        6479  0.5504437    
        6481  0.6224860    
        6482  9.2157938E-02
        6483  0.9130566    
        6485  0.7878953    
        6486  0.5516278    
        6487  0.7927441    
        6489  9.4531097E-02
        6490  0.6819239    
        6491  0.4352289    
        6492  9.2059202E-02
        6494  9.3579166E-02
        6495  0.4318604    
        6496  0.4362845    
        6497  0.2582484    
        6498  0.9132815    
        6499  0.2557133    
        6500  0.9106285    
        6501  0.2645009    
        6502  0.4316811    
        6504  0.9137389    
        6505  0.6892313    
        6507  0.7790853    
        6508  0.9171135    
        6512  0.4323971    
        6513  0.4299919    
        6514  0.9128271    
        6517  0.2470990    
        6519  0.8207313    
        6520  0.7904955    
        6521  0.9127663    
        6522  0.2541481    
        6523  0.4357860    
        6524  0.6931509    
        6525  0.5526167    
        6527  0.9109171    
        6528  0.9121079    
        6530  0.2501700    
        6531  9.3218431E-02
        6533  0.5508474    
        6535  0.6890063    
        6537  0.2525067    
        6540  5.0693229E-02
        6541  0.4335021    
        6544  0.7345898    
        6545  0.6887301    
        6546  0.4288775    
        6547  0.5534410    
        6548  0.3736513    
        6553  0.4350513    
        6554  0.7792959    
        6555  0.5554810    
        6559  0.4299716    
        6561  0.4341775    
        6562  0.4324889    
        6563  9.2509180E-02
        6564  0.6885315    
        6565  0.2510582    
        6568  0.7874498    
        6569  0.5538923    
        6571  0.7881799    
        6574  0.5910913    
        6581  9.3351744E-02
        6584  9.2080787E-02
        6585  0.2660849    
        6586  0.2925224    
        6588  0.2902337    
        6590  0.9146765    
        6591  9.2817858E-02
        6592  0.4360154    
        6593  0.7885894    
        6594  0.2514170    
        6598  0.7897518    
        6600  9.5129848E-02
        6601  0.5537564    
        6603  0.9055044    
        6605  0.5524139    
        6607  0.5527554    
        6609  0.7893385    
        6610  0.7733772    
        6611  0.7919258    
        6617  0.7864789    
        6618  0.9150573    
        6619  0.1282906    
        6620  0.7890543    
        6622  0.5517877    
        6624  0.6882373    
        6627  0.5529762    
        6628  9.6508786E-02
        6629  0.4336125    
        6633  9.3190350E-02
        6634  9.3061551E-02
        6635  0.4295623    
        6638  0.9129626    
        6639  0.7873422    
        6640  0.6878197    
        6644  0.2664881    
        6645  9.3267515E-02
        6646  0.7886081    
        6648  0.4312973    
        6649  0.4349608    
        6650  0.4279166    
        6651  0.9140879    
        6652  0.7875106    
        6655  9.2838235E-02
        6656  0.7896037    
        6659  0.6875495    
        6660  0.6872414    
        6661  0.2508808    
        6662  9.3314134E-02
        6666  0.7032245    
        6668  0.5518735    
        6669  0.2595231    
        6670  9.1962077E-02
        6671  0.6815775    
        6672  0.6871588    
        6673  0.2509111    
        6674  0.4539348    
        6676  0.4316388    
        6680  4.6861168E-02
        6681  0.3865798    
        6684  0.2514060    
        6686  0.2516974    
        6687  0.2510103    
        6688  0.4318187    
        6689  0.8018537    
        6690  0.7884679    
        6692  0.6890388    
        6693  0.4349058    
        6698  0.9157312    
        6701  0.6926743    
        6703  9.3180902E-02
        6704  0.8317538    
        6705  0.4316489    
        6706  0.2516305    
        6707  0.7910259    
        6711  0.4337499    
        6713  0.4294273    
        6716  0.7882647    
        6717  0.2521009    
        6719  9.1721617E-02
        6720  0.2522251    
        6723  8.8900603E-02
        6725  0.9133443    
        6726  0.4377710    
        6729  9.4015494E-02
        6730  0.3286012    
        6731  0.6898447    
        6732  0.4341866    
        6733  0.9189895    
        6734  0.4283820    
        6738  0.2549772    
        6741  9.2919663E-02
        6744  0.9119684    
        6747  0.9122897    
        6751  0.5514182    
        6752  0.1056432    
        6754  9.2954934E-02
        6755  0.9091620    
        6756  0.1021962    
        6758  8.9848660E-02
        6759  0.2501607    
        6761  0.5537578    
        6763  0.4307384    
        6765  0.2702976    
        6766  0.7889407    
        6767  0.7879916    
        6769  0.9041011    
        6770  0.2511382    
        6771  0.5532780    
        6772  0.2497642    
        6773  0.4439897    
        6777  0.2758951    
        6780  0.2540227    
        6781  0.9173076    
        6782  9.3311958E-02
        6783  0.2533114    
        6784  0.2504513    
        6786  0.9100291    
        6787  0.2549011    
        6788  0.7936108    
        6790  0.4353691    
        6791  9.3207911E-02
        6792  9.0233028E-02
        6794  9.2806503E-02
        6795  7.2603747E-02
        6796  0.2523787    
        6797  0.7888973    
        6800  0.9142089    
        6801  9.2617616E-02
        6804  0.4322853    
        6806  0.2537112    
        6810  0.4295890    
        6813  0.4296795    
        6816  0.7830063    
        6817  0.2524306    
        6818  9.2350952E-02
        6822  9.3252145E-02
        6823  0.5524476    
        6825  0.6879228    
        6826  0.2822049    
        6828  0.5545090    
        6829  0.9119500    
        6831  0.1070547    
        6832  0.6880166    
        6837  0.7879282    
        6840  0.2672678    
        6841  0.7916709    
        6842  0.5528894    
        6846  0.4376738    
        6850  0.9129317    
        6852  0.7886127    
        6857  0.2516580    
        6859  0.6889750    
        6860  9.3591861E-02
        6863  0.7900271    
        6864  0.4297894    
        6865  0.6887802    
        6866  0.2505017    
        6867  2.7337218E-02
        6872  0.5442922    
        6873  0.7889694    
        6874  0.4583189    
        6876  0.5519683    
        6877  9.3307048E-02
        6880  0.2528863    
        6881  0.2539478    
        6883  0.7900535    
        6885  0.2640083    
        6886  0.6879277    
        6887  0.7881189    
        6888  0.4338847    
        6890  0.6894011    
        6891  0.2715874    
        6892  0.5545301    
        6893  0.6882469    
        6894  9.2508622E-02
        6897  0.2687237    
        6900  0.2695833    
        6901  0.7899678    
        6902  0.7978432    
        6904  0.4299523    
        6908  0.4311165    
        6911  0.2678187    
        6913  0.2534883    
        6914  0.4355787    
        6915  0.5521013    
        6917  0.1580019    
        6918  0.9155914    
        6921  0.6888598    
        6923  0.7893490    
        6925  9.3114533E-02
        6926  0.4244326    
        6928  0.2591492    
        6929  0.7964582    
        6930  0.2788774    
        6931  0.4319169    
        6933  9.2647828E-02
        6934  0.2531346    
        6935  0.6903414    
        6938  0.7874721    
        6939  0.2533800    
        6941  0.9143115    
        6943  0.7894647    
        6946  0.5529990    
        6947  8.8747323E-02
        6948  0.5508600    
        6951  0.2629296    
        6954  9.7210146E-02
        6955  0.7897470    
        6956  9.3907379E-02
        6959  0.4289443    
        6960  0.6910303    
        6962  0.3034759    
        6963  0.6903694    
        6964  0.4348726    
        6966  9.1572694E-02
        6967  0.2567455    
        6969  0.6865455    
        6970  9.3108259E-02
        6973  0.2638119    
        6976  9.4081298E-02
        6978  0.2513805    
        6979  9.2964448E-02
        6981  0.5538656    
        6984  0.6453764    
        6985  0.5527694    
        6988  9.2760265E-02
        6990  0.7937527    
        6992  0.2540569    
        6994  0.4316923    
        6995  0.2661986    
        6997  0.2531306    
        6998  0.5525434    
        6999  0.7882630    
        7000  0.6883374    
        7003  0.9201794    
        7006  9.2894509E-02
        7009  0.4305535    
        7011  0.4311248    
        7014  0.8129007    
        7016  9.1721222E-02
        7017  9.1963626E-02
        7021  0.6894499    
        7023  0.9136586    
        7028  0.9116637    
        7029  0.4294706    
        7033  0.7894669    
        7034  0.2522055    
        7035  9.6049905E-02
        7036  9.3241170E-02
        7037  0.6885552    
        7039  0.7891980    
        7044  9.4513901E-02
        7047  0.7899343    
        7048  0.7906631    
        7054  0.7888554    
        7055  0.7898795    
        7056  0.8554193    
        7058  0.6900057    
        7059  0.4340854    
        7060  0.4318326    
        7061  0.2593561    
        7063  0.2528136    
        7064  9.3329921E-02
        7065  9.3288757E-02
        7067  0.6890580    
        7068  0.4330114    
        7069  0.4304102    
        7070  0.6871754    
        7072  0.7903181    
        7074  0.2618562    
        7075  0.7932529    
        7076  0.4318592    
        7078  0.7877737    
        7080  0.9156191    
        7085  0.7097940    
        7086  9.3035631E-02
        7087  0.6871300    
        7088  0.4308043    
        7094  0.4262303    
        7096  0.4323463    
        7097  9.3487643E-02
        7098  0.2374246    
        7101  9.3034938E-02
        7102  0.9116333    
        7105  0.4353493    
        7108  9.3097389E-02
        7109  0.2540941    
        7110  0.7923617    
        7113  0.5517988    
        7115  0.2537608    
        7116  0.6923923    
        7118  9.0546951E-02
        7123  0.7897337    
        7125  9.4736852E-02
        7127  0.2641435    
        7129  0.2552524    
        7130  9.9860132E-02
        7131  9.1755904E-02
        7132  0.7018269    
        7134  0.2520027    
        7135  0.2512175    
        7137  0.2532887    
        7138  0.9120619    
        7139  0.4320278    
        7140  9.2774816E-02
        7141  0.7925619    
        7142  0.5530675    
        7143  0.2525462    
        7144  0.5065107    
        7145  0.5533621    
        7146  0.2672376    
        7148  0.2745095    
        7150  0.4288949    
        7151  0.5530903    
        7154  0.9128720    
        7155  0.5536443    
        7156  0.6827377    
        7160  0.7912189    
        7161  0.3609804    
        7162  0.2549800    
        7163  0.7882760    
        7164  0.2696031    
        7166  0.9178610    
        7168  0.9124675    
        7175  9.6117057E-02
        7176  0.5516452    
        7177  0.5487086    
        7178  0.2487792    
        7181  9.2532240E-02
        7184  0.2508168    
        7186  0.2517582    
        7187  0.4872475    
        7188  0.4349332    
        7189  0.2709588    
        7192  9.3100466E-02
        7193  9.4614215E-02
        7194  0.7737517    
        7195  0.3030900    
        7197  9.9105217E-02
        7198  0.2464103    
        7199  9.4181895E-02
        7200  0.6891212    
        7201  0.7982538    
        7202  0.7882576    
        7205  0.9133787    
        7206  0.2496711    
        7209  0.2483343    
        7211  9.3409956E-02
        7213  9.2463098E-02
        7216  0.4356818    
        7219  0.6846567    
        7222  0.2905237    
        7223  0.6891105    
        7224  0.2513472    
        7226  0.2503059    
        7230  0.2525687    
        7231  0.8961533    
        7232  0.9069991    
        7233  0.5424759    
        7235  0.4917425    
        7236  0.2588334    
        7237  0.5537785    
        7238  0.7888142    
        7239  0.7914834    
        7242  9.3121678E-02
        7243  0.9110093    
        7244  0.2766583    
        7245  0.7894498    
        7246  0.5523251    
        7247  0.9131391    
        7251  0.7917765    
        7252  0.5503572    
        7253  9.3028307E-02
        7254  0.2523628    
        7255  0.9170684    
        7256  9.5396265E-02
        7258  0.6150151    
        7259  0.4960718    
        7267  0.5524471    
        7268  0.2705446    
        7269  0.5456905    
        7270  0.4434457    
        7272  0.6875234    
        7275  0.9073005    
        7276  0.9120625    
        7277  9.3058199E-02
        7278  0.5528580    
        7279  0.7899069    
        7283  0.6890050    
        7284  0.2520796    
        7285  9.1013223E-02
        7287  0.6846711    
        7288  0.7913980    
        7289  8.9619197E-02
        7290  0.7738385    
        7291  0.7889567    
        7292  0.9126895    
        7294  0.4326716    
        7295  0.9158345    
        7296  0.4293515    
        7297  0.5548976    
        7299  0.9125454    
        7301  0.9059143    
        7302  0.4315220    
        7303  0.6863486    
        7304  0.4302843    
        7305  0.2752555    
        7306  0.2501110    
        7310  0.3285974    
        7311  0.7937509    
        7314  0.5535952    
        7315  9.2505671E-02
        7320  0.6871517    
        7321  0.5487943    
        7323  0.2475491    
        7324  0.2544479    
        7325  0.2516119    
        7326  8.3973877E-02
        7331  0.7928244    
        7332  0.4302711    
        7333  0.2514882    
        7336  0.2503118    
        7338  9.3217172E-02
        7339  9.5079929E-02
        7340  0.4320372    
        7341  0.9125307    
        7344  0.2490930    
        7346  9.1278926E-02
        7347  0.5527669    
        7348  0.5532054    
        7350  0.4289240    
        7352  0.6868126    
        7354  0.4330598    
        7355  0.2521202    
        7356  0.5534397    
        7358  0.9146501    
        7359  0.6891103    
        7361  0.6888623    
        7362  0.4389314    
        7363  0.7964174    
        7364  0.6889125    
        7365  0.7917718    
        7366  9.1790386E-02
        7369  0.7903373    
        7370  9.2828058E-02
        7371  0.9106275    
        7374  0.9138716    
        7378  0.6830925    
        7379  0.9142042    
        7380  0.7891133    
        7383  0.5536078    
        7386  0.5515407    
        7389  0.4332583    
        7390  0.6778739    
        7391  0.9063915    
        7392  0.9135343    
        7395  9.0707824E-02
        7398  0.8820922    
        7402  9.2778534E-02
        7403  0.9125397    
        7408  0.2653645    
        7409  0.4510832    
        7410  0.5533687    
        7413  0.7874743    
        7416  0.7873822    
        7417  0.5534216    
        7418  0.6892235    
        7419  9.3754813E-02
        7422  0.2516246    
        7424  0.5552291    
        7425  8.4326975E-02
        7427  0.9084016    
        7429  0.2575000    
        7430  0.6877687    
        7431  0.9137275    
        7433  0.4961686    
        7435  0.7840639    
        7436  0.6891343    
        7438  0.9040416    
        7439  0.2672401    
        7440  0.9145788    
        7441  0.5527346    
        7442  0.6877694    
        7443  0.5485394    
        7444  0.2544129    
        7445  0.7863423    
        7447  0.5525002    
        7448  0.2508422    
        7450  0.3415911    
        7453  0.2679606    
        7454  0.4321513    
        7456  0.5692080    
        7458  0.9143369    
        7459  0.5533788    
        7461  0.6891976    
        7463  0.5512748    
        7464  0.6896014    
        7467  0.2488231    
        7469  0.7879484    
        7470  0.2510654    
        7471  0.5271329    
        7472  0.5552644    
        7473  8.4477812E-02
        7474  0.9208724    
        7475  0.9114401    
        7478  0.9199759    
        7479  0.4350048    
        7480  0.4319691    
        7482  0.7944584    
        7484  9.3299493E-02
        7486  0.6850783    
        7487  0.2519155    
        7488  0.6883149    
        7489  0.7868854    
        7492  0.7876222    
        7493  0.2511062    
        7494  0.4402666    
        7496  9.2388541E-02
        7497  0.4297737    
        7501  0.2518336    
        7503  0.2522324    
        7504  0.2546378    
        7506  0.2512172    
        7512  0.2518738    
        7513  0.4254886    
        7515  0.9114066    
        7519  0.4418042    
        7521  0.5518593    
        7527  9.5766082E-02
        7528  0.4353449    
        7529  0.2513187    
        7532  0.7929410    
        7533  0.7926131    
        7534  0.6834701    
        7535  0.4315515    
        7536  0.5528606    
        7537  0.4286683    
        7539  0.7903676    
        7540  9.3795292E-02
        7542  0.2524381    
        7546  0.5516074    
        7551  0.6896762    
        7554  0.5467159    
        7556  0.2677361    
        7557  0.9122645    
        7558  9.2619114E-02
        7559  0.7877536    
        7560  0.4354942    
        7561  0.9105721    
        7562  9.3524165E-02
        7563  9.2321403E-02
        7570  0.7793030    
        7571  0.5517338    
        7574  9.0697110E-02
        7576  9.2817314E-02
        7579  9.9618457E-02
        7580  0.4295002    
        7581  0.7906278    
        7582  0.5515798    
        7583  0.4311495    
        7586  0.2557436    
        7587  0.5483188    
        7589  0.2514479    
        7592  0.5617433    
        7593  0.4235215    
        7595  0.5527518    
        7596  0.2231622    
        7599  0.4287409    
        7601  0.6881428    
        7602  0.7884568    
        7605  0.4439232    
        7606  0.2645480    
        7607  0.2510148    
        7608  0.4323806    
        7609  0.8822184    
        7610  0.2528922    
        7611  0.9020988    
        7612  0.2516915    
        7614  0.7897376    
        7616  9.4395012E-02
        7617  0.2658341    
        7620  0.2575241    
        7621  0.6879150    
        7622  9.2770711E-02
        7623  0.2535222    
        7624  0.2673039    
        7625  0.6815458    
        7626  0.7905126    
        7627  0.6865318    
        7628  0.9122127    
        7629  0.5529047    
        7631  0.6927537    
        7632  0.2602107    
        7634  0.5571815    
        7635  0.7770082    
        7636  0.6419882    
        7637  0.2525438    
        7639  0.9146594    
        7640  0.6867480    
        7641  0.2700424    
        7642  0.9129366    
        7643  0.2692636    
        7644  0.7886255    
        7647  0.9130570    
        7649  0.4361802    
        7651  0.9113173    
        7654  0.2507441    
        7659  0.2514313    
        7660  0.6458464    
        7661  0.2534958    
        7662  0.2536646    
        7663  0.4352832    
        7664  0.9148007    
        7666  0.5520088    
        7670  0.2514710    
        7671  9.3776360E-02
        7672  0.2511585    
        7673  0.4310842    
        7674  0.4316657    
        7676  0.2536230    
        7677  0.5373422    
        7678  0.5531300    
        7686  9.5623724E-02
        7690  0.6899425    
        7691  0.9118932    
        7692  0.6888908    
        7694  0.2566924    
        7695  0.9135374    
        7697  0.9150578    
        7699  0.9181963    
        7700  0.9150934    
        7702  0.2522135    
        7704  0.6885780    
        7706  0.2719071    
        7707  0.8188886    
        7710  0.5510489    
        7711  0.6895037    
        7714  0.6890405    
        7716  0.6884752    
        7717  0.7313119    
        7718  0.9126524    
        7719  8.3612196E-02
        7726  0.4313868    
        7727  0.2509240    
        7728  0.5516530    
        7729  0.6886477    
        7730  0.8236923    
        7734  0.6667923    
        7735  0.4312018    
        7736  0.4360064    
        7737  0.2554667    
        7739  0.2483854    
        7741  0.4314787    
        7746  0.9120261    
        7748  0.9113685    
        7749  0.2522071    
        7750  0.2707555    
        7754  0.9151792    
        7755  0.7881894    
        7757  0.5487269    
        7758  0.7903799    
        7759  0.4311943    
        7763  0.9109119    
        7766  9.2381328E-02
        7767  0.4548256    
        7768  0.2504671    
        7770  0.9145848    
        7771  0.8895770    
        7774  9.3417563E-02
        7776  0.6889988    
        7778  0.4326113    
        7781  9.2562325E-02
        7783  0.2700943    
        7785  0.5520127    
        7786  0.1425018    
        7791  0.2527626    
        7793  0.7886270    
        7794  9.3225136E-02
        7795  0.9117420    
        7796  0.5640777    
        7797  0.9149304    
        7800  0.2512904    
        7802  0.2671752    
        7803  0.9132388    
        7804  0.4409836    
        7807  0.6846073    
        7808  0.9110741    
        7811  0.5496545    
        7812  0.2666011    
        7813  0.6886256    
        7815  0.6882975    
        7816  0.6874142    
        7817  0.2578271    
        7818  0.5512525    
        7819  0.4327111    
        7820  0.5512139    
        7821  0.6899390    
        7822  0.6863215    
        7823  0.6889666    
        7825  0.5523902    
        7826  0.5527130    
        7831  0.5527704    
        7833  0.6889257    
        7834  0.6861337    
        7838  0.2701187    
        7839  0.6904488    
        7842  0.4300219    
        7843  0.6894839    
        7844  0.9157342    
        7847  0.2535515    
        7849  0.4302954    
        7850  0.6882645    
        7854  0.7920467    
        7857  0.4323151    
        7858  0.6906551    
        7859  0.5509919    
        7861  0.2547659    
        7862  0.2639493    
        7863  9.0293810E-02
        7864  0.5509024    
        7865  0.7901945    
        7868  0.2508537    
        7872  0.1052888    
        7873  0.7940319    
        7874  0.9132207    
        7875  0.9147198    
        7877  0.2615452    
        7879  0.2692122    
        7880  0.2522114    
        7882  0.4333587    
        7883  0.2743890    
        7884  0.4305180    
        7887  0.2547005    
        7888  9.5503137E-02
        7890  0.4311194    
        7892  0.7891666    
        7893  0.2519260    
        7894  0.4351031    
        7895  0.4309169    
        7896  9.2089325E-02
        7898  0.6523033    
        7900  0.2708474    
        7902  0.5551286    
        7903  0.2681670    
        7905  0.6872728    
        7906  0.2590232    
        7908  0.4350357    
        7910  0.7909374    
        7911  8.7517440E-02
        7914  0.4293086    
        7916  0.9099793    
        7920  0.9082611    
        7921  0.6892006    
        7923  0.3034083    
        7924  0.9090348    
        7925  0.5537298    
        7926  0.2664811    
        7927  0.7883323    
        7931  0.8052216    
        7933  0.6887929    
        7936  9.1325343E-02
        7938  9.4665855E-02
        7940  0.7957180    
        7941  0.5516435    
        7942  0.4325319    
        7943  0.5503593    
        7944  7.9309300E-02
        7947  0.7868025    
        7948  0.9110410    
        7949  0.9134241    
        7951  0.5512895    
        7953  0.2674265    
        7954  0.7944841    
        7956  9.4393522E-02
        7958  0.5566753    
        7959  0.5004872    
        7960  0.6885130    
        7962  0.4287234    
        7963  0.6879086    
        7964  0.1346357    
        7965  0.6030118    
        7967  9.3273401E-02
        7968  0.9156806    
        7970  0.2649345    
        7971  0.4347483    
        7972  9.4070002E-02
        7975  0.9228436    
        7976  9.4433725E-02
        7978  0.6885154    
        7979  0.2519397    
        7981  0.2678193    
        7984  0.4364850    
        7985  0.9144020    
        7988  0.4309406    
        7989  0.6876065    
        7992  0.2610482    
        7994  0.3015764    
        7995  0.2536115    
        7999  0.9172161    
        8000  9.3865640E-02
        8003  0.4293008    
        8005  9.2898540E-02
        8006  0.4298917    
        8007  9.5527619E-02
        8008  0.7881023    
        8011  0.4362626    
        8015  0.2722403    
        8016  0.7917764    
        8019  0.2522881    
        8020  0.2520459    
        8022  0.9132206    
        8024  0.7895720    
        8025  0.4310802    
        8027  0.6910815    
        8028  0.5701607    
        8029  0.6895695    
        8030  0.2554811    
        8031  0.2891023    
        8032  0.4321741    
        8033  9.3419954E-02
        8034  0.6893735    
        8035  0.7875757    
        8036  0.7868088    
        8037  0.4304986    
        8039  0.7875531    
        8040  0.5522938    
        8041  0.4285107    
        8044  0.6900947    
        8046  0.4341663    
        8052  0.4309778    
        8053  0.2524684    
        8054  9.3919121E-02
        8055  9.2412360E-02
        8056  9.0814918E-02
        8057  3.5356125E-03
        8059  0.3023648    
        8061  0.4311309    
        8062  0.6951658    
        8064  0.2743423    
        8065  0.8953618    
        8066  0.5531787    
        8068  0.2762184    
        8069  0.2521463    
        8070  0.6867726    
        8071  0.4420178    
        8079  0.2516446    
        8081  0.5545099    
        8082  0.4296235    
        8083  0.6897788    
        8084  0.4351617    
        8086  0.6879191    
        8088  0.5550209    
        8090  0.2499129    
        8091  0.4339942    
        8093  0.2550962    
        8094  0.6874481    
        8096  0.8027849    
        8098  0.2521728    
        8099  0.4265472    
        8100  0.7902029    
        8101  0.4306719    
        8103  9.5396586E-02
        8105  0.4434038    
        8107  0.2512634    
        8108  0.6880943    
        8111  0.7910661    
        8112  0.2713212    
        8113  0.4290570    
        8114  0.6846887    
        8115  9.2791095E-02
        8117  0.5529535    
        8122  9.4612084E-02
        8123  0.2548231    
        8124  0.7869971    
        8125  9.5163807E-02
        8126  0.7885675    
        8127  0.6881871    
        8128  0.7892051    
        8129  0.7901552    
        8130  0.4535088    
        8132  0.8730727    
        8133  0.4307029    
        8134  0.4330422    
        8135  0.5527529    
        8137  0.4299830    
        8140  0.9089642    
        8141  0.4333406    
        8142  0.6886926    
        8143  0.2685107    
        8144  0.6887068    
        8147  0.2714989    
        8149  0.6864554    
        8150  0.8226403    
        8152  0.4368259    
        8153  0.6893616    
        8154  0.6884041    
        8155  0.5532764    
        8156  0.2508934    
        8160  0.2506058    
        8161  9.3808986E-02
        8162  9.5484599E-02
        8164  0.4297399    
        8165  0.6889520    
        8167  0.2508630    
        8170  0.7904038    
        8172  0.7913614    
        8173  0.2502746    
        8175  0.2487305    
        8177  9.2852302E-02
        8180  0.8594036    
        8181  9.1937900E-02
        8183  0.9527574    
        8186  0.4298091    
        8187  0.7996270    
        8188  0.8650082    
        8190  0.6893432    
        8191  0.7859617    
        8195  0.2567602    
        8198  0.2516920    
        8199  0.9127994    
        8202  0.7352672    
        8203  0.5540724    
        8204  0.4292996    
        8205  0.5516698    
        8206  0.5528429    
        8207  0.4347924    
        8208  0.3009028    
        8210  0.2502744    
        8212  9.3682058E-02
        8215  0.2913202    
        8219  0.5552207    
        8221  0.4335295    
        8227  0.5520738    
        8228  0.6880899    
        8229  0.2524050    
        8231  0.9135370    
        8238  0.5113214    
        8240  0.5536165    
        8242  0.6857421    
        8243  0.9014116    
        8244  0.7875023    
        8245  0.5474473    
        8247  0.7876847    
        8248  9.3869165E-02
        8251  9.5369242E-02
        8252  0.2512092    
        8254  0.5477878    
        8255  0.5595621    
        8256  0.9130700    
        8257  0.2661261    
        8258  0.6887228    
        8259  0.9153553    
        8262  0.5523030    
        8263  9.2254005E-02
        8264  0.7872818    
        8267  0.6842073    
        8268  0.2531236    
        8269  0.1554028    
        8272  0.5952988    
        8281  0.2634798    
        8282  0.7856966    
        8283  0.7984827    
        8285  0.6878541    
        8286  0.4350384    
        8287  0.5527794    
        8289  0.4285454    
        8291  0.9107263    
        8295  0.2524093    
        8296  0.5519575    
        8297  0.9124634    
        8298  0.6910762    
        8301  0.2520540    
        8302  9.4436921E-02
        8303  9.4333999E-02
        8304  0.6867912    
        8305  0.1327848    
        8306  0.2513236    
        8307  0.7881647    
        8308  0.9106429    
        8310  0.2513596    
        8312  9.0117164E-02
        8313  0.6497587    
        8315  0.5521866    
        8316  0.4293985    
        8317  0.7845660    
        8319  0.9211105    
        8321  0.4313914    
        8326  0.2525006    
        8327  0.8555051    
        8329  0.6883063    
        8330  0.4379198    
        8331  9.3336791E-02
        8333  0.6892522    
        8336  9.2488930E-02
        8337  0.9148036    
        8339  0.5528165    
        8340  0.4351450    
        8341  0.6633369    
        8342  0.6881843    
        8345  0.2550663    
        8346  0.7899178    
        8348  0.8994894    
        8349  0.2893540    
        8354  0.2551695    
        8356  9.3010165E-02
        8357  0.2527761    
        8360  0.7824633    
        8361  0.2874358    
        8362  0.2531441    
        8363  0.6873330    
        8364  0.7918450    
        8365  0.2615713    
        8366  0.1190605    
        8367  8.8693321E-02
        8368  0.5525300    
        8372  0.7879801    
        8373  0.2705446    
        8374  0.9116936    
        8377  0.2505862    
        8380  0.8517429    
        8381  0.7856678    
        8385  0.9172354    
        8386  0.5527338    
        8387  0.7885301    
        8388  0.2846198    
        8391  0.5607829    
        8399  0.5465211    
        8400  0.9151278    
        8401  0.2532165    
        8404  0.2510091    
        8405  0.1013045    
        8406  0.4288682    
        8408  0.7878736    
        8409  0.4313761    
        8411  0.3107912    
        8413  0.4328238    
        8414  0.2509882    
        8417  0.6889468    
        8418  9.3788095E-02
        8420  0.4321968    
        8422  0.2663366    
        8424  0.5538775    
        8427  0.7907535    
        8429  0.5540158    
        8432  9.3313240E-02
        8434  0.5509065    
        8435  0.9122559    
        8437  0.6887009    
        8439  0.2944276    
        8441  0.6887046    
        8442  0.4348201    
        8443  0.5477370    
        8444  0.5536450    
        8445  0.8885329    
        8447  0.2678815    
        8448  9.3195118E-02
        8449  0.2558547    
        8450  0.9117720    
        8452  0.4312998    
        8453  0.9124443    
        8454  0.5525657    
        8457  9.3457438E-02
        8458  0.2529124    
        8460  0.4313420    
        8461  0.9141463    
        8463  0.2610224    
        8466  0.6850201    
        8468  9.3467966E-02
        8472  0.2796360    
        8473  0.9149147    
        8475  0.9124762    
        8476  0.6868062    
        8478  0.2518902    
        8479  9.3523860E-02
        8480  9.1395080E-02
        8481  0.2497605    
        8482  0.4349685    
        8483  0.5521548    
        8485  0.6880265    
        8488  0.4312940    
        8491  0.6892141    
        8493  0.4497339    
        8494  0.7876473    
        8495  0.2608284    
        8496  0.4330601    
        8503  0.2488491    
        8504  9.6126452E-02
        8506  0.5491034    
        8510  0.8562378    
        8511  0.6877425    
        8513  0.6160884    
        8514  0.6872613    
        8516  0.7877277    
        8519  0.7919568    
        8520  0.7796597    
        8523  0.5733987    
        8525  0.5527438    
        8526  0.5513041    
        8527  0.5522461    
        8528  0.4328454    
        8530  0.5538444    
        8533  9.2335157E-02
        8534  0.2536112    
        8535  0.6896222    
        8536  9.3289308E-02
        8537  0.8283772    
        8538  0.6867496    
        8540  0.4299118    
        8542  0.6766402    
        8544  0.7802187    
        8545  9.4130300E-02
        8547  0.4324762    
        8548  0.2516502    
        8550  9.3023576E-02
        8551  0.5515197    
        8553  0.2520252    
        8554  0.2527007    
        8557  0.4426994    
        8560  0.7930878    
        8561  0.7417369    
        8564  0.2514080    
        8566  0.2595128    
        8567  0.7906098    
        8569  0.2512698    
        8570  0.7883995    
        8571  9.3294568E-02
        8572  0.2530937    
        8574  0.6891503    
        8577  0.7886623    
        8578  0.4348055    
        8579  0.6861016    
        8581  9.2905641E-02
        8583  0.6916601    
        8584  0.1096388    
        8585  0.2520388    
        8586  0.2618331    
        8587  0.9110381    
        8589  0.9150168    
        8590  0.9101813    
        8591  0.5527747    
        8592  0.9133479    
        8593  0.4329793    
        8597  0.9156685    
        8598  9.2420265E-02
        8599  0.7821695    
        8602  0.2511391    
        8605  9.3226820E-02
        8607  0.4344976    
        8609  9.5261917E-02
        8611  0.2746268    
        8612  0.5529883    
        8616  0.2501690    
        8617  0.4288657    
        8618  0.5994220    
        8620  0.6872645    
        8621  0.2249153    
        8624  0.9177358    
        8625  0.7857761    
        8626  0.4504528    
        8628  0.5534157    
        8629  0.2512429    
        8632  0.6885164    
        8634  9.0543434E-02
        8635  0.7946587    
        8636  9.1942154E-02
        8639  0.4294663    
        8644  0.2495304    
        8647  0.2635587    
        8652  0.6957155    
        8653  0.5526189    
        8654  9.3451090E-02
        8655  0.6899329    
        8656  0.2540788    
        8659  0.4228172    
        8661  0.4347002    
        8662  0.9034249    
        8664  0.2522320    
        8666  0.2563859    
        8667  0.6885032    
        8668  8.7891839E-02
        8670  0.6874719    
        8671  0.7894308    
        8675  9.4937637E-02
        8676  0.8786652    
        8678  0.7884678    
        8680  0.4345133    
        8681  0.7755488    
        8683  0.2504624    
        8684  0.4346673    
        8685  9.0613179E-02
        8687  9.4783828E-02
        8688  9.3157984E-02
        8691  0.2515140    
        8694  0.5516132    
        8696  0.4376155    
        8697  0.5535831    
        8700  0.2459919    
        8703  0.4362340    
        8706  0.2511777    
        8707  0.4341793    
        8710  0.7886699    
        8711  0.2523644    
        8713  0.9155521    
        8714  0.4332706    
        8716  9.3950875E-02
        8719  0.6910505    
        8722  0.6877704    
        8724  0.2544366    
        8727  0.7881018    
        8728  0.4389488    
        8731  0.2587500    
        8732  0.6893224    
        8734  0.4608948    
        8736  0.4772293    
        8737  9.3482859E-02
        8738  0.4304541    
        8739  0.5546299    
        8740  0.3530850    
        8741  0.4313015    
        8743  0.9138701    
        8745  0.2522947    
        8748  9.4262078E-02
        8749  0.4687138    
        8751  9.2388250E-02
        8752  0.2513024    
        8753  0.2510940    
        8754  0.7867413    
        8755  0.2517477    
        8757  0.7947885    
        8758  0.6888215    
        8759  0.9156266    
        8760  0.4298963    
        8761  9.4256006E-02
        8763  0.4318539    
        8764  0.7902766    
        8765  0.2328356    
        8769  0.4249606    
        8770  0.4315396    
        8772  0.4333462    
        8777  0.4391291    
        8778  0.4316954    
        8779  0.7893074    
        8780  0.2512713    
        8784  0.6891660    
        8785  0.7878407    
        8786  0.1191542    
        8787  0.7929847    
        8788  0.4345844    
        8790  0.7882949    
        8791  0.7924801    
        8792  0.6895535    
        8793  0.2556241    
        8794  0.5528196    
        8795  0.7876014    
        8796  0.7873487    
        8798  0.9148375    
        8800  0.2513792    
        8802  0.2557825    
        8805  0.2620663    
        8806  0.9135011    
        8809  0.6903177    
        8813  0.9156061    
        8815  0.6892059    
        8817  0.9125364    
        8818  0.4345163    
        8821  0.2538961    
        8823  0.7891727    
        8828  0.2505440    
        8830  0.7959056    
        8831  0.5515722    
        8834  0.2551554    
        8835  9.4949409E-02
        8836  0.2526123    
        8837  0.6894637    
        8838  0.5523564    
        8839  0.5571623    
        8840  0.2910970    
        8841  0.6892767    
        8842  0.4318191    
        8843  0.9126930    
        8845  0.6893398    
        8846  0.7956092    
        8847  0.2454250    
        8848  0.2513264    
        8850  0.9140912    
        8851  0.9134636    
        8853  0.5518667    
        8856  0.6807377    
        8858  8.5906744E-02
        8860  0.2658603    
        8862  0.4348726    
        8863  0.9124605    
        8864  0.4299644    
        8865  0.4660242    
        8866  0.5529319    
        8868  0.4303980    
        8871  7.3595017E-02
        8878  0.5255366    
        8879  0.4304479    
        8880  0.6880044    
        8882  0.4346747    
        8883  9.2531659E-02
        8885  0.9065164    
        8887  0.7977753    
        8888  9.3106672E-02
        8890  0.9040484    
        8891  0.7041761    
        8894  0.7891777    
        8895  0.4317361    
        8896  0.9179330    
        8898  0.4348392    
        8902  0.6834266    
        8903  0.5532135    
        8905  0.5584291    
        8909  9.3085244E-02
        8912  9.3028724E-02
        8913  0.2531623    
        8914  0.9159433    
        8916  0.4424130    
        8917  0.9109392    
        8918  0.4320826    
        8919  9.3097895E-02
        8921  0.4308669    
        8923  0.9111947    
        8924  0.2716727    
        8926  0.4304413    
        8927  0.2561138    
        8930  0.5492965    
        8933  0.2719494    
        8934  0.9121124    
        8935  9.3447261E-02
        8936  0.6880706    
        8937  0.4332030    
        8938  0.2510826    
        8939  0.9165002    
        8940  0.2528808    
        8942  0.2555378    
        8945  0.7907295    
        8948  0.8522504    
        8949  0.2562596    
        8951  0.2534260    
        8952  0.7877730    
        8953  0.2553964    
        8954  0.8033404    
        8955  0.4296169    
        8956  0.2516736    
        8958  0.2515197    
        8961  0.4306351    
        8962  0.4326002    
        8965  0.7918062    
        8967  0.5518843    
        8968  0.4268314    
        8969  0.2554453    
        8970  0.3882171    
        8971  9.3486004E-02
        8972  0.4323127    
        8973  0.9162288    
        8974  0.9150190    
        8975  0.5543250    
        8978  9.3092293E-02
        8979  0.9146481    
        8983  9.2982687E-02
        8984  0.4380085    
        8986  0.4334845    
        8990  0.2505112    
        8992  0.5521935    
        8993  0.5533659    
        8994  0.2705358    
        8995  0.2694689    
        8996  9.2244223E-02
        8999  0.5665738    
        9003  0.7907223    
        9004  0.1962659    
        9005  0.6881841    
        9007  0.2517704    
        9009  0.6885247    
        9010  0.2505141    
        9011  0.9117101    
        9012  0.9232611    
        9013  0.9075070    
        9014  0.5591767    
        9015  0.6875450    
        9016  0.5529360    
        9017  0.2512599    
        9018  0.4302793    
        9019  9.2737675E-02
        9022  0.4183086    
        9023  0.7883413    
        9024  0.9208996    
        9026  0.9109443    
        9028  0.4307081    
        9030  0.5505218    
        9031  0.2469514    
        9032  0.2516084    
        9033  0.9123142    
        9034  0.6827335    
        9036  0.9109038    
        9037  0.5438894    
        9040  9.2954747E-02
        9042  0.4346347    
        9043  0.2528628    
        9045  0.9087843    
        9048  0.9132366    
        9052  0.7883071    
        9054  0.4300687    
        9055  0.5517725    
        9056  0.5530405    
        9058  0.4186734    
        9059  9.2965931E-02
        9061  0.4513884    
        9062  0.4401680    
        9063  0.4270626    
        9065  0.2663708    
        9066  0.6891780    
        9067  9.2872225E-02
        9069  0.9140887    
        9072  0.9142700    
        9073  0.7980902    
        9074  0.4343428    
        9076  0.4344057    
        9079  0.7884272    
        9080  0.5581639    
        9082  0.5573907    
        9083  0.7907855    
        9086  0.9135345    
        9088  0.7953496    
        9089  0.6908144    
        9090  0.6886140    
        9092  0.6890272    
        9097  0.2525416    
        9098  9.2955008E-02
        9099  0.7892407    
        9102  0.4349174    
        9103  0.4310105    
        9104  0.9126934    
        9105  0.2630344    
        9106  9.3134359E-02
        9110  9.3873411E-02
        9113  0.2550841    
        9114  0.7915368    
        9117  0.4350917    
        9118  0.2502784    
        9119  0.7553353    
        9120  0.2520167    
        9122  0.9146255    
        9123  0.4293025    
        9126  0.7886102    
        9130  9.2634007E-02
        9131  4.9057242E-02
        9132  0.6879641    
        9133  0.4272147    
        9137  0.9117285    
        9139  0.6890697    
        9141  0.2523895    
        9143  0.2991370    
        9144  0.5537143    
        9146  0.4321446    
        9147  0.5652578    
        9148  0.9582914    
        9149  0.5582768    
        9150  0.6911259    
        9152  0.2700546    
        9153  0.5522723    
        9155  9.3679860E-02
        9156  0.2522492    
        9157  0.4352195    
        9158  0.9103456    
        9159  0.6891184    
        9160  9.5877200E-02
        9161  9.3438730E-02
        9162  0.7979498    
        9166  0.9123669    
        9169  9.1206335E-02
        9172  0.4346146    
        9173  0.7833788    
        9178  0.2692957    
        9179  0.5512367    
        9181  0.7938430    
        9184  0.6884449    
        9185  0.4345393    
        9186  0.2500140    
        9187  0.2728482    
        9189  0.9132668    
        9192  0.7891324    
        9193  0.5549283    
        9194  0.4605551    
        9195  0.9152963    
        9196  0.2545383    
        9197  9.7254798E-02
        9200  0.7880643    
        9201  0.2503234    
        9202  0.6697621    
        9203  0.2547706    
        9204  0.9134832    
        9206  0.4310063    
        9207  0.2524221    
        9208  0.2566867    
        9209  8.3099850E-02
        9215  0.4304074    
        9216  0.5258777    
        9217  9.5576085E-02
        9218  0.2606998    
        9221  0.2544057    
        9222  0.9137520    
        9226  0.4343669    
        9228  0.7969390    
        9229  0.1199993    
        9230  9.3986511E-02
        9237  0.5836998    
        9239  0.7893435    
        9241  0.6855022    
        9242  0.3808578    
        9243  0.4285001    
        9245  0.7873629    
        9246  0.2527195    
        9247  0.9118920    
        9248  0.7838773    
        9250  0.7348203    
        9253  0.8191308    
        9254  0.6908889    
        9255  0.6891210    
        9257  0.7873964    
        9260  9.3136482E-02
        9262  0.2523032    
        9263  0.4315026    
        9264  0.2514314    
        9265  0.4326094    
        9266  0.7937695    
        9267  0.6875750    
        9268  0.6843550    
        9270  0.7915701    
        9272  0.9136052    
        9273  0.6816188    
        9274  0.9122235    
        9275  0.4317907    
        9277  0.6919641    
        9278  0.6525094    
        9279  0.4308057    
        9280  9.2878923E-02
        9281  0.4352529    
        9283  0.6887335    
        9285  0.2513433    
        9286  0.4306561    
        9288  0.4325996    
        9290  0.5501584    
        9292  0.8098459    
        9294  0.7879452    
        9295  0.9137735    
        9296  0.6889898    
        9298  0.4322837    
        9299  0.6891760    
        9302  0.2623214    
        9304  0.7886624    
        9306  0.2515179    
        9308  9.2019610E-02
        9310  0.5520701    
        9313  0.4345711    
        9319  0.9061751    
        9323  0.5508493    
        9325  0.6884726    
        9327  0.7865654    
        9328  9.0336137E-02
        9329  0.6899343    
        9331  0.2552907    
        9332  0.9418445    
        9334  0.6880690    
        9336  0.2516044    
        9337  0.5524610    
        9339  0.4315130    
        9341  0.5530319    
        9348  0.2549722    
        9351  0.6875042    
        9352  9.2983477E-02
        9353  0.9100433    
        9356  0.8724722    
        9357  9.1023549E-02
        9360  0.9133013    
        9361  0.9147956    
        9362  0.5434542    
        9363  0.2522412    
        9364  0.2599615    
        9365  0.2796826    
        9366  0.4299413    
        9367  0.4359117    
        9368  0.4348753    
        9369  0.3981000    
        9370  0.5593950    
        9374  0.2691455    
        9376  0.5501200    
        9378  0.4306839    
        9380  0.6880006    
        9383  0.8032132    
        9384  9.2128232E-02
        9385  0.4372776    
        9386  0.5531057    
        9389  0.8047005    
        9390  0.7931598    
        9391  0.5595474    
        9394  0.6884197    
        9399  0.6891404    
        9400  0.7879252    
        9401  9.1018580E-02
        9402  0.2537905    
        9403  9.3523517E-02
        9407  0.4389187    
        9410  0.4694951    
        9411  0.9132358    
        9412  0.8632863    
        9414  0.7896931    
        9415  0.6046203    
        9418  0.9156841    
        9419  0.9124759    
        9420  0.7886163    
        9423  0.4229776    
        9424  0.9116166    
        9425  0.2496418    
        9427  0.4305759    
        9428  0.7902347    
        9429  0.2514150    
        9431  0.2528004    
        9432  0.4315252    
        9433  0.6855785    
        9435  0.4127273    
        9436  0.7859805    
        9437  0.9274033    
        9440  0.7891065    
        9441  0.4313312    
        9444  9.3061045E-02
        9447  0.4315723    
        9449  0.7972441    
        9450  0.4352136    
        9451  9.2692681E-02
        9452  0.2509367    
        9454  0.4346489    
        9457  0.7876787    
        9460  0.9149693    
        9461  0.2514338    
        9465  0.4252834    
        9466  0.6895807    
        9467  0.2522711    
        9469  0.4311220    
        9471  9.3575791E-02
        9472  0.5544707    
        9473  0.2529489    
        9475  0.7870443    
        9476  0.6890098    
        9477  0.6892749    
        9479  9.1715477E-02
        9481  0.4290692    
        9484  0.5521153    
        9486  0.4376092    
        9487  0.7943761    
        9495  0.9151911    
        9497  0.2514549    
        9500  0.6707448    
        9504  0.7924363    
        9506  0.2512700    
        9508  0.6699913    
        9510  0.7920258    
        9512  0.4302761    
        9513  0.9114518    
        9514  0.9161757    
        9515  0.4366941    
        9519  0.5646204    
        9520  0.8977733    
        9521  0.2512383    
        9526  0.2541355    
        9528  0.5523783    
        9529  0.1021923    
        9530  0.6893210    
        9531  0.5011862    
        9532  0.5523795    
        9533  9.5056698E-02
        9536  0.4320549    
        9538  0.7883196    
        9540  0.2505726    
        9544  0.9051488    
        9546  0.5799975    
        9550  0.2565975    
        9554  0.7929378    
        9555  0.2803205    
        9556  0.9113187    
        9558  9.2832290E-02
        9560  9.8656304E-02
        9561  0.6896442    
        9562  0.6889865    
        9564  0.7868962    
        9567  0.2030999    
        9572  0.2819367    
        9574  9.3164191E-02
        9576  0.2506405    
        9577  0.4593329    
        9578  0.9149281    
        9581  0.4305567    
        9582  0.9178323    
        9583  0.4409152    
        9589  0.2513365    
        9591  0.9213389    
        9592  0.4346402    
        9594  0.7823485    
        9595  0.2711149    
        9596  0.2800462    
        9599  0.2210144    
        9601  8.4966630E-02
        9605  0.9133763    
        9610  0.6554183    
        9612  0.5536417    
        9613  0.7971423    
        9614  0.9125106    
        9618  0.4321474    
        9620  0.6897299    
        9621  0.5511107    
        9622  0.4342984    
        9624  9.4012849E-02
        9625  0.3816105    
        9626  0.4332147    
        9627  0.5509975    
        9629  0.9100634    
        9630  0.7906981    
        9631  0.4301185    
        9633  0.2542584    
        9635  0.4333851    
        9636  0.2647797    
        9637  0.6524450    
        9638  0.5378442    
        9641  0.4290357    
        9642  8.7432124E-02
        9644  0.4295163    
        9646  0.2600271    
        9647  0.2536505    
        9648  0.2560949    
        9650  9.3664691E-02
        9653  9.3424298E-02
        9654  9.2770755E-02
        9656  0.4997665    
        9658  0.4379799    
        9660  9.2048720E-02
        9661  0.6853044    
        9663  0.9120838    
        9665  0.9127061    
        9666  0.6918705    
        9670  0.2502971    
        9672  0.7759436    
        9673  0.7888111    
        9677  0.6878031    
        9680  0.2515801    
        9682  0.5533131    
        9685  0.2561123    
        9686  9.3603119E-02
        9688  0.4301198    
        9689  0.9131929    
        9691  0.4316714    
        9692  9.4697349E-02
        9694  0.9160891    
        9695  0.5511848    
        9697  9.2789985E-02
        9700  0.9172908    
        9701  0.9119391    
        9702  9.2780046E-02
        9703  0.4298809    
        9704  0.7918035    
        9705  0.9263470    
        9708  0.7877166    
        9711  0.9000577    
        9712  0.9135379    
        9716  0.7885054    
        9718  0.5499138    
        9719  9.3605988E-02
        9720  0.4572991    
        9721  9.2473663E-02
        9722  0.9127036    
        9725  0.6877084    
        9728  0.2610169    
        9729  0.6880434    
        9730  0.4621935    
        9732  0.7881452    
        9733  9.3534678E-02
        9734  9.3394235E-02
        9735  0.2527301    
        9737  0.4317882    
        9738  0.4331752    
        9739  9.2345133E-02
        9740  0.6892996    
        9742  0.7941928    
        9744  0.5634180    
        9746  0.7896923    
        9748  9.2927918E-02
        9750  0.4341097    
        9751  0.7876517    
        9752  0.6880433    
        9753  0.6851993    
        9755  0.7011987    
        9757  0.4311704    
        9759  0.5372085    
        9764  0.5521785    
        9765  0.2820846    
        9766  0.2661808    
        9767  0.6873997    
        9768  0.2513952    
        9771  0.4406249    
        9772  0.6875697    
        9775  0.6908107    
        9779  0.5511574    
        9780  9.2651956E-02
        9781  0.5486340    
        9785  0.7885941    
        9786  0.7869296    
        9788  9.2588373E-02
        9789  0.4318552    
        9790  0.4327668    
        9793  0.2622142    
        9795  0.4341402    
        9796  0.9132355    
        9798  9.7878113E-02
        9799  0.4346246    
        9800  9.3041442E-02
        9801  0.7741408    
        9802  0.2540065    
        9803  0.4319551    
        9804  0.5531920    
        9805  0.7882885    
        9808  0.4311652    
        9814  0.9142981    
        9816  0.2505888    
        9817  0.4332671    
        9818  0.5517174    
        9820  0.6875426    
        9823  0.4300560    
        9824  0.2516957    
        9825  0.4277486    
        9826  0.4315161    
        9827  0.2566397    
        9828  9.3116149E-02
        9833  0.4358579    
        9835  0.2510669    
        9836  0.2666489    
        9837  0.2656398    
        9838  9.3782671E-02
        9839  0.7935439    
        9840  0.5484785    
        9844  0.7877082    
        9848  0.2516821    
        9850  0.5516881    
        9851  0.4318392    
        9852  0.9136425    
        9853  0.4183610    
        9855  9.2846669E-02
        9856  0.9079825    
        9858  0.4338728    
        9859  0.6894229    
        9861  0.2510241    
        9863  0.5288163    
        9864  0.6877815    
        9867  0.4368302    
        9868  0.2521220    
        9869  0.7871758    
        9871  0.5554570    
        9872  0.6882058    
        9874  0.4313935    
        9878  0.9163256    
        9879  0.9156963    
        9880  0.7867301    
        9884  0.6883173    
        9886  0.7911137    
        9887  9.4088577E-02
        9888  0.4314846    
        9889  9.3299448E-02
        9893  0.4333048    
        9894  0.2740375    
        9896  0.9097026    
        9898  0.4345035    
        9899  0.7882441    
        9903  0.2522754    
        9904  0.5527771    
        9905  0.6887975    
        9908  9.4050154E-02
        9909  0.9118205    
        9910  0.4435022    
        9911  0.6858343    
        9916  0.2512445    
        9917  0.2644080    
        9919  0.9116907    
        9921  0.4369859    
        9924  0.2534631    
        9926  0.5470206    
        9927  0.6878507    
        9929  0.9128909    
        9931  0.9174220    
        9934  0.6888704    
        9935  0.4312520    
        9936  0.4243657    
        9937  0.2511895    
        9938  0.2659171    
        9941  0.2525961    
        9942  0.6894387    
        9943  0.9116642    
        9945  0.2529840    
        9947  0.9135023    
        9949  0.2541534    
        9950  9.2694350E-02
        9951  0.9083602    
        9954  0.9107084    
        9957  0.5526361    
        9958  0.6888054    
        9959  0.2576910    
        9961  0.5518798    
        9962  0.2555995    
        9964  0.7912637    
        9966  0.7932707    
        9967  9.3356624E-02
        9970  0.9110837    
        9971  0.7906439    
        9972  0.2589102    
        9975  0.2512149    
        9976  0.6808683    
        9979  0.9142088    
        9980  0.6888759    
        9984  0.4316050    
        9988  9.4200455E-02
        9989  0.6885006    
        9993  9.2630602E-02
        9994  0.5524607    
        9995  0.9521055    
        9996  0.9116613    
        9997  0.4334631    
        9998  0.5546380    
       10000  0.7857143    
       10001  0.9120180    
       10002  0.2589367    
       10004  0.2509473    
       10006  0.4317684    
       10007  0.4348918    
       10008  0.5519671    
       10009  0.9143509    
       10011  0.6880113    
       10012  0.4316196    
       10014  0.2512108    
       10017  0.9099784    
       10018  0.6886433    
       10020  0.2530818    
       10023  0.6889729    
       10024  0.6887134    
       10028  0.4331672    
       10029  0.2513680    
       10032  0.7728106    
       10033  9.1359109E-02
       10034  0.5550039    
       10035  0.4342757    
       10039  9.3897820E-02
       10044  0.7896975    
       10046  0.9111485    
       10048  0.4273264    
       10049  0.2673364    
       10055  0.9107867    
       10056  0.2518122    
       10058  0.4156391    
       10060  0.2683172    
       10062  0.9179117    
       10065  0.6242689    
       10066  0.6889420    
       10067  0.5511300    
       10068  0.7876737    
       10069  0.2791206    
       10070  0.6884301    
       10071  9.4657809E-02
       10072  9.2093416E-02
       10073  0.6529772    
       10078  0.5570326    
       10079  0.5470438    
       10080  0.5497367    
       10081  0.5531194    
       10082  0.7893699    
       10083  0.4297457    
       10084  9.3832858E-02
       10087  0.5557671    
       10088  0.5541277    
       10089  9.3149237E-02
       10090  0.9137842    
       10091  0.9072506    
       10093  0.9143372    
       10095  0.9155605    
       10096  0.9175528    
       10097  0.2643856    
       10098  0.5532159    
       10099  0.4568011    
       10101  0.6889364    
       10103  9.2050269E-02
       10104  9.3200058E-02
       10105  9.3978286E-02
       10106  0.5525342    
       10107  0.4288924    
       10109  0.2623184    
       10110  0.2555493    
       10111  0.7925637    
       10115  0.4318116    
       10116  0.7877048    
       10119  0.5305845    
       10121  0.8334332    
       10123  0.2510808    
       10124  0.4337436    
       10125  0.7881108    
       10126  0.4347135    
       10128  0.1029335    
       10129  9.2866041E-02
       10131  0.2527784    
       10132  0.5533809    
       10133  0.2740357    
       10134  9.0245716E-02
       10135  0.6900129    
       10136  0.6904972    
       10140  0.9125292    
       10141  0.9118426    
       10145  9.1437154E-02
       10146  0.9128114    
       10147  9.3134552E-02
       10148  0.2519418    
       10149  0.4353025    
       10151  0.4324108    
       10154  0.9110703    
       10155  0.2517649    
       10157  0.7892313    
       10158  0.2639380    
       10159  0.7879204    
       10160  0.4301393    
       10163  0.5658240    
       10164  0.6862193    
       10165  9.1848351E-02
       10170  0.2502639    
       10171  0.4312876    
       10172  9.2975073E-02
       10176  0.6878217    
       10178  9.2542432E-02
       10179  0.2725211    
       10180  9.2766047E-02
       10182  0.4323386    
       10183  0.6889372    
       10184  0.6868818    
       10190  0.2560048    
       10191  0.4317281    
       10194  0.5540805    
       10195  0.9142449    
       10200  0.6882809    
       10202  0.4314629    
       10203  0.7883791    
       10204  9.4093703E-02
       10208  0.2505728    
       10210  0.4314630    
       10211  0.9097795    
       10212  9.4082989E-02
       10215  0.6907908    
       10216  0.5528334    
       10217  0.7894636    
       10221  0.6877712    
       10223  9.3896024E-02
       10225  0.5507607    
       10226  0.4315969    
       10227  0.9142914    
       10230  9.2404932E-02
       10231  0.9124513    
       10234  0.4303073    
       10236  0.4329844    
       10239  0.9147813    
       10240  0.9140564    
       10241  0.9149382    
       10244  0.6332427    
       10245  0.9376702    
       10247  0.4327994    
       10248  0.2520333    
       10252  0.2787220    
       10254  0.4311230    
       10255  0.7846016    
       10256  9.7439118E-02
       10257  0.4353798    
       10258  0.9132169    
       10259  0.9113787    
       10260  0.6888210    
       10261  0.5525204    
       10264  0.7886553    
       10265  9.2419311E-02
       10267  0.9127158    
       10269  0.2571562    
       10270  0.2748166    
       10274  0.4344435    
       10277  0.2522613    
       10279  0.4078525    
       10281  0.2508199    
       10282  0.7883642    
       10284  9.1596618E-02
       10286  0.6889968    
       10287  0.4301687    
       10288  9.1379769E-02
       10289  0.7877182    
       10291  0.6890748    
       10293  0.9117571    
       10295  0.4313551    
       10296  9.5262825E-02
       10298  0.4300039    
       10300  9.2584513E-02
       10301  0.5586351    
       10304  0.2595954    
       10305  0.5529759    
       10306  0.7912372    
       10308  0.2652976    
       10309  0.2552117    
       10312  0.9088162    
       10315  0.3057472    
       10317  0.4316073    
       10318  0.2545071    
       10319  0.2432291    
       10320  9.4238512E-02
       10322  0.9144974    
       10327  0.4300430    
       10328  9.2779830E-02
       10330  0.5444515    
       10331  0.2497998    
       10335  0.7884741    
       10337  0.7939253    
       10338  0.4372240    
       10339  0.7888823    
       10340  0.4310702    
       10341  0.7550003    
       10343  0.2652493    
       10344  0.2685319    
       10345  0.5837067    
       10350  0.8582193    
       10351  0.7903249    
       10352  0.6887195    
       10355  9.4632432E-02
       10356  8.9205936E-02
       10357  0.7803449    
       10361  0.5536169    
       10362  0.2463755    
       10364  0.9158890    
       10365  0.4343052    
       10366  9.3290180E-02
       10367  9.4330646E-02
       10368  0.2543283    
       10369  0.2645103    
       10370  9.3603246E-02
       10374  9.2826337E-02
       10376  0.6886942    
       10378  0.2620144    
       10380  0.4347351    
       10381  0.5554724    
       10382  0.7888027    
       10384  0.4321845    
       10385  0.4293532    
       10386  0.6858162    
       10390  9.3559653E-02
       10391  9.5040202E-02
       10392  0.8886490    
       10394  0.6877925    
       10395  0.4343809    
       10396  0.2533823    
       10397  0.7896553    
       10398  9.3197048E-02
       10399  0.5493596    
       10400  0.4329566    
       10401  9.2724577E-02
       10404  0.2644189    
       10405  0.7726278    
       10406  9.3992189E-02
       10408  0.2661620    
       10412  9.2843980E-02
       10413  0.6904324    
       10414  0.6824893    
       10419  0.5523573    
       10421  0.7885853    
       10423  0.7877979    
       10425  0.2557916    
       10430  0.4328495    
       10432  0.3385007    
       10433  0.4334820    
       10434  0.4317005    
       10437  0.3310031    
       10438  0.6819201    
       10439  0.4315093    
       10441  0.4329495    
       10442  9.3634680E-02
       10443  9.3314148E-02
       10445  0.5524977    
       10447  0.5517186    
       10448  0.5608161    
       10449  8.9956015E-02
       10450  0.9157041    
       10455  0.7900613    
       10459  0.7877884    
       10460  0.2533471    
       10461  0.4290473    
       10462  0.6813347    
       10465  0.9125056    
       10466  0.6880553    
       10469  0.5524286    
       10471  0.2537315    
       10474  0.6895481    
       10475  0.5352348    
       10476  0.6734374    
       10480  9.2053503E-02
       10482  0.7941238    
       10483  0.2739881    
       10484  0.8262051    
       10486  0.2958689    
       10493  0.6894512    
       10494  0.9369874    
       10495  9.5704973E-02
       10497  9.3507312E-02
       10498  0.4371881    
       10501  0.7902240    
       10502  9.3097709E-02
       10504  0.7974736    
       10507  0.4321281    
       10508  0.2520760    
       10511  0.6879488    
       10513  0.4371024    
       10514  9.4077706E-02
       10517  0.2622106    
       10519  0.5531552    
       10520  9.3145512E-02
       10521  0.9136526    
       10524  0.9140130    
       10526  0.4361828    
       10528  0.4310619    
       10538  0.3177146    
       10541  0.9013441    
       10543  0.9117370    
       10545  0.6884552    
       10546  9.3641050E-02
       10550  0.2510306    
       10551  0.2625678    
       10552  0.5514441    
       10554  0.2713978    
       10555  9.3389161E-02
       10556  0.5510693    
       10557  9.4639666E-02
       10558  0.9132795    
       10560  9.3766250E-02
       10561  0.4349744    
       10563  0.6887559    
       10564  0.4341910    
       10565  0.2542598    
       10573  9.3015186E-02
       10574  0.4303003    
       10575  0.4338824    
       10578  0.4341840    
       10579  0.2748841    
       10581  0.5512637    
       10582  0.2683064    
       10583  9.2578001E-02
       10584  0.4296259    
       10585  0.4348173    
       10586  0.7864095    
       10587  0.4342562    
       10588  0.2665907    
       10589  0.6874232    
       10591  0.9133157    
       10593  0.4353319    
       10594  0.2514820    
       10596  0.9156399    
       10597  0.9138412    
       10598  9.3742572E-02
       10601  0.2641136    
       10605  0.5517139    
       10610  0.4346471    
       10613  0.6898130    
       10615  0.2525819    
       10616  9.2364155E-02
       10617  0.4340863    
       10618  0.5519125    
       10620  0.4343717    
       10624  0.4308412    
       10625  0.6701452    
       10626  0.4375779    
       10627  0.2497757    
       10628  0.9169294    
       10629  2.6714353E-02
       10637  0.5540291    
       10640  0.5544438    
       10641  0.6894857    
       10642  0.2545852    
       10645  0.7917427    
       10646  0.2536722    
       10647  9.2765972E-02
       10648  0.8406330    
       10649  0.9135742    
       10650  0.5507390    
       10651  0.4671696    
       10652  0.7899647    
       10654  0.4224922    
       10656  0.6891475    
       10657  0.5526179    
       10660  8.4335515E-03
       10662  0.7908055    
       10663  0.2520561    
       10665  0.2711101    
       10666  0.2534670    
       10668  0.4303909    
       10672  9.2233874E-02
       10676  0.4286916    
       10677  0.7902411    
       10678  0.7925462    
       10679  0.2604684    
       10681  8.7364353E-02
       10682  0.2817167    
       10683  0.6887160    
       10687  9.2773758E-02
       10689  0.4299265    
       10691  0.6896322    
       10693  0.6880115    
       10694  0.9478877    
       10695  0.4306350    
       10696  0.6659715    
       10697  0.9153514    
       10698  0.9124423    
       10700  9.3054481E-02
       10701  0.7230327    
       10702  0.2933112    
       10703  0.6888377    
       10704  0.4310304    
       10707  0.9124449    
       10708  0.7882355    
       10709  0.8756261    
       10710  0.2518537    
       10711  0.2685121    
       10712  0.4289975    
       10714  0.7876411    
       10717  0.2916095    
       10718  0.6838856    
       10721  0.9132016    
       10724  9.3420163E-02
       10727  0.4316141    
       10732  0.2391374    
       10734  0.7935400    
       10735  0.4304991    
       10736  0.4349291    
       10738  0.7893979    
       10739  0.2594382    
       10740  0.4306841    
       10742  9.3408532E-02
       10744  0.4337027    
       10748  0.9128162    
       10749  0.7861176    
       10750  0.4342921    
       10751  9.3913406E-02
       10752  0.9106377    
       10753  9.2174232E-02
       10756  0.7919865    
       10759  0.2516990    
       10760  0.2509698    
       10761  9.3519486E-02
       10762  0.5520976    
       10763  0.4303513    
       10766  9.2403837E-02
       10767  0.7915159    
       10769  0.4307648    
       10770  0.2460151    
       10772  0.6883597    
       10774  0.4333364    
       10775  0.2726582    
       10777  0.6886175    
       10778  0.4345022    
       10779  0.5525240    
       10781  0.5520587    
       10782  0.7966548    
       10787  0.2484842    
       10788  0.2568817    
       10790  0.9108896    
       10792  0.6884884    
       10793  0.2527087    
       10794  0.7924229    
       10795  0.4260123    
       10796  0.4438752    
       10797  0.5544938    
       10798  0.6880801    
       10799  0.9128012    
       10802  0.4305203    
       10804  0.2488290    
       10805  0.2632736    
       10806  0.6864172    
       10807  0.4919061    
       10809  0.5523617    
       10810  9.1544166E-02
       10812  0.2646317    
       10813  0.9379179    
       10814  0.2725077    
       10817  0.9118615    
       10818  0.5411156    
       10820  0.5528170    
       10821  0.6881740    
       10822  8.4215835E-02
       10825  0.4335304    
       10827  0.8066111    
       10829  0.4317635    
       10830  0.9108520    
       10832  0.4305490    
       10834  0.7874264    
       10837  9.2911415E-02
       10838  0.5531180    
       10840  0.7902876    
       10841  0.2509314    
       10842  0.4304027    
       10843  0.2500709    
       10844  0.7877007    
       10846  0.6881773    
       10848  9.3095914E-02
       10849  0.5544327    
       10851  9.1323286E-02
       10852  0.6871378    
       10855  0.6883157    
       10856  0.4290794    
       10858  0.2728094    
       10859  0.6883544    
       10860  0.9119433    
       10861  8.7233230E-02
       10863  0.7879775    
       10864  9.7723179E-02
       10865  0.7883457    
       10868  0.5521642    
       10874  0.2534689    
       10876  0.4297406    
       10877  0.5524570    
       10879  9.4748348E-02
       10880  0.9111567    
       10884  0.5537880    
       10885  0.7898057    
       10887  0.7910221    
       10888  0.7876255    
       10890  0.5524393    
       10891  0.2504289    
       10896  0.6886929    
       10898  9.2004977E-02
       10899  0.9136430    
       10900  0.5352266    
       10901  0.9120548    
       10902  0.4303227    
       10905  0.2763077    
       10906  0.7890515    
       10907  0.9136350    
       10908  9.1028072E-02
       10909  9.4723918E-02
       10911  0.5517384    
       10912  0.4323137    
       10916  0.8641059    
       10918  0.3381826    
       10920  9.0705805E-02
       10921  0.9122666    
       10923  0.5535501    
       10926  0.4378724    
       10927  0.7912509    
       10930  0.9139799    
       10931  0.4342588    
       10935  0.5533514    
       10936  0.2527992    
       10937  0.7932042    
       10938  0.6891021    
       10939  0.2508057    
       10940  0.7928752    
       10941  0.4345645    
       10944  9.4108038E-02
       10946  0.5523123    
       10949  9.6481979E-02
       10950  0.9127790    
       10951  9.1608591E-02
       10953  0.2510135    
       10954  0.9138917    
       10955  0.5520197    
       10959  0.6897531    
       10961  0.4353038    
       10962  0.4301165    
       10963  0.6889038    
       10964  0.6868463    
       10965  0.4302282    
       10966  0.2525932    
       10967  9.1461010E-02
       10968  0.5517310    
       10969  9.5500760E-02
       10971  9.8757252E-02
       10972  0.4289085    
       10973  0.2097649    
       10974  0.6890248    
       10976  0.2683311    
       10980  9.5476985E-02
       10982  0.5456736    
       10983  0.4299446    
       10985  0.9122451    
       10989  0.4330876    
       10992  0.4404949    
       10993  0.4340091    
       10994  0.7879761    
       10995  0.7882745    
       10996  0.7891046    
       10998  0.7924630    
       11000  0.6056765    
       11001  0.5521858    
       11004  0.6913115    
       11006  9.3044996E-02
       11007  0.4275430    
       11009  9.2610262E-02
       11011  9.4005376E-02
       11012  0.9140266    
       11013  0.2618033    
       11014  0.5502091    
       11015  0.7879645    
       11017  0.4356860    
       11019  0.5494418    
       11020  0.5523056    
       11021  9.4340749E-02
       11022  0.9210764    
       11023  0.5592959    
       11027  0.2587674    
       11031  0.9133785    
       11032  0.9128774    
       11033  0.4348027    
       11034  0.7913081    
       11036  0.7867958    
       11039  0.2570645    
       11040  0.5529984    
       11041  0.7963936    
       11042  0.5919652    
       11043  0.2700720    
       11045  0.9087805    
       11048  0.7887961    
       11053  0.2515303    
       11054  0.1018706    
       11055  9.6145347E-02
       11057  0.7885965    
       11058  0.2669643    
       11059  8.4007554E-02
       11068  0.4392207    
       11070  0.7957950    
       11073  0.4282906    
       11075  0.2535372    
       11078  0.2528135    
       11079  0.4495586    
       11080  0.6881204    
       11085  0.6897261    
       11086  0.6728022    
       11087  0.6876563    
       11088  0.9149330    
       11089  0.4322801    
       11090  9.6186921E-02
       11093  0.8644896    
       11094  0.8979733    
       11097  0.4287638    
       11102  6.3672021E-02
       11103  0.4320690    
       11109  0.9135064    
       11110  0.9125952    
       11111  0.4299880    
       11112  0.4111687    
       11113  0.9142362    
       11114  0.6861849    
       11116  0.4359681    
       11117  0.2542914    
       11119  0.7877741    
       11121  0.4354676    
       11123  0.4313528    
       11124  0.4294617    
       11125  0.5520557    
       11127  9.7159535E-02
       11128  0.7822227    
       11129  0.4904127    
       11131  0.5503589    
       11133  8.5844718E-02
       11135  9.9171214E-02
       11138  0.2527410    
       11142  0.6914923    
       11143  0.7976292    
       11146  0.2515637    
       11147  0.9129388    
       11149  0.2539873    
       11152  0.4333999    
       11155  0.9115105    
       11158  0.6887515    
       11159  0.5524164    
       11160  9.2723519E-02
       11161  0.2819464    
       11163  0.2521380    
       11165  0.4307911    
       11166  0.6882858    
       11167  0.2633336    
       11168  9.2177294E-02
       11170  0.2359205    
       11171  0.4383481    
       11172  0.4317708    
       11173  0.9143446    
       11174  0.7846541    
       11175  9.4414547E-02
       11177  0.6888355    
       11180  0.5519820    
       11181  0.9132192    
       11182  0.2513674    
       11184  0.2537921    
       11186  9.4129413E-02
       11187  0.4344176    
       11188  0.4272832    
       11191  0.1047013    
       11192  0.4429513    
       11193  9.3146808E-02
       11197  9.2554703E-02
       11198  0.2506667    
       11199  0.7848978    
       11200  0.7035063    
       11202  0.5524620    
       11203  0.9134964    
       11204  0.4290649    
       11206  9.3211897E-02
       11209  0.2580489    
       11212  0.5528310    
       11214  0.5330934    
       11216  0.7885414    
       11218  0.5553285    
       11219  0.7891838    
       11220  0.4220016    
       11222  0.9135855    
       11223  0.5523310    
       11228  9.2547849E-02
       11229  0.3140008    
       11230  0.5519222    
       11234  9.5926248E-02
       11235  0.7895892    
       11236  0.2495558    
       11241  0.4288157    
       11242  9.3071684E-02
       11244  9.3005605E-02
       11245  0.3342169    
       11248  0.6889226    
       11249  0.5539216    
       11251  0.2277922    
       11253  0.2576824    
       11254  0.4304633    
       11256  0.7879738    
       11257  9.2763804E-02
       11258  9.1771886E-02
       11259  0.2534528    
       11260  0.4321446    
       11261  9.4197609E-02
       11262  0.9116850    
       11266  0.6935968    
       11268  0.2661744    
       11270  0.2505293    
       11271  0.4020670    
       11272  0.7883965    
       11273  0.5522898    
       11276  0.8944143    
       11277  0.7272341    
       11280  0.9154692    
       11281  0.6907676    
       11282  9.3907081E-02
       11283  0.6380317    
       11284  0.6890240    
       11285  0.4305624    
       11286  0.2472040    
       11287  0.9534920    
       11288  0.4309100    
       11289  0.9151311    
       11290  0.4314525    
       11293  0.7889165    
       11299  9.3079805E-02
       11300  0.4583645    
       11304  0.9139721    
       11305  0.9127371    
       11309  0.2672285    
       11310  0.5524380    
       11311  0.9116808    
       11313  0.6889996    
       11315  0.4333980    
       11316  0.6864195    
       11318  0.2737435    
       11319  0.4286339    
       11320  0.6887340    
       11321  0.5539094    
       11323  0.2505273    
       11325  0.4031231    
       11326  0.2670160    
       11327  0.4322987    
       11329  0.7877298    
       11330  0.4308106    
       11332  0.5431709    
       11335  0.7919602    
       11338  9.2387527E-02
       11339  0.4342098    
       11342  0.1025164    
       11343  9.3014710E-02
       11344  0.9141334    
       11345  0.5533057    
       11347  0.4296764    
       11349  9.2845485E-02
       11350  0.6838124    
       11354  0.2541416    
       11355  0.2573094    
       11357  0.4345261    
       11359  0.2696500    
       11360  0.6892359    
       11361  9.3529351E-02
       11362  0.6879765    
       11364  0.2508874    
       11365  0.4345675    
       11368  0.5532148    
       11369  0.7936063    
       11370  0.9127947    
       11371  0.2508345    
       11372  0.2671226    
       11373  0.7884316    
       11374  0.9149342    
       11382  0.4503416    
       11384  0.4340159    
       11385  0.4316471    
       11386  0.6886675    
       11389  0.2503393    
       11391  0.8926121    
       11392  0.9151438    
       11393  0.2528309    
       11396  0.4292183    
       11397  0.2510551    
       11398  0.2545195    
       11403  0.9129148    
       11404  0.7022221    
       11407  0.2550416    
       11408  0.6860862    
       11409  9.2633605E-02
       11410  0.2695436    
       11411  0.2727726    
       11412  0.7885814    
       11416  0.5762968    
       11418  0.4271425    
       11419  0.4310392    
       11423  0.5512525    
       11426  0.9143217    
       11427  0.6895393    
       11428  0.2516271    
       11429  0.9139712    
       11431  0.2638803    
       11432  0.4326533    
       11434  0.4332708    
       11439  0.5521622    
       11440  0.6900032    
       11441  0.7905495    
       11442  0.5545164    
       11444  0.1016228    
       11447  0.5634353    
       11448  0.6876194    
       11449  0.4300472    
       11451  0.7889010    
       11452  0.7907729    
       11454  0.9099046    
       11455  0.4322623    
       11456  0.2513910    
       11457  0.4338927    
       11458  0.4351194    
       11460  0.9141164    
       11463  0.9204967    
       11465  9.2319891E-02
       11466  0.4277233    
       11468  0.7880338    
       11472  9.4745122E-02
       11473  0.7882205    
       11476  9.2475973E-02
       11477  9.2138596E-02
       11479  0.3777872    
       11480  9.3340725E-02
       11483  0.4444572    
       11485  0.5402430    
       11490  9.4280504E-02
       11493  0.7898399    
       11496  0.2510261    
       11498  0.4301934    
       11499  8.9188911E-02
       11500  0.4314370    
       11501  0.2538046    
       11502  8.8323943E-02
       11503  9.3153097E-02
       11505  0.4336456    
       11506  0.4302183    
       11508  0.5538798    
       11509  0.6878594    
       11510  0.7872787    
       11511  0.7824062    
       11513  0.4303127    
       11514  0.8953313    
       11515  0.2529106    
       11516  0.6897738    
       11517  0.3676959    
       11518  0.2643948    
       11519  0.2789435    
       11521  0.2511254    
       11522  0.9116387    
       11526  9.2830792E-02
       11529  0.5525723    
       11531  0.4320851    
       11532  0.5534380    
       11533  0.2633949    
       11534  9.3694478E-02
       11535  0.2512052    
       11537  9.2504218E-02
       11538  0.7873328    
       11539  0.9105720    
       11541  0.2515546    
       11542  0.4300646    
       11544  0.4445611    
       11546  0.2491616    
       11549  0.5551360    
       11550  0.7895950    
       11551  0.7905316    
       11552  9.7963087E-02
       11553  0.4333625    
       11554  0.4297145    
       11555  0.2561940    
       11557  0.2508910    
       11560  0.2513676    
       11561  0.5548661    
       11562  0.9152586    
       11563  0.2697214    
       11567  0.5517874    
       11570  0.7965921    
       11573  0.7904022    
       11574  0.7887911    
       11578  0.7872154    
       11579  0.4274260    
       11580  0.2538811    
       11582  0.2587911    
       11583  0.5536048    
       11584  0.4348010    
       11585  0.5524360    
       11587  0.2512453    
       11588  9.2954248E-02
       11589  0.6889152    
       11590  0.6889251    
       11591  0.6807268    
       11592  0.7869161    
       11596  0.5519324    
       11597  0.7889451    
       11598  0.7880136    
       11599  0.5783623    
       11600  0.5465356    
       11601  0.2603639    
       11602  0.6871336    
       11603  0.5522565    
       11606  0.6881931    
       11607  0.5523470    
       11609  0.4364453    
       11612  0.7923431    
       11613  0.2546836    
       11614  0.5539911    
       11617  0.2518534    
       11619  8.9652486E-02
       11622  0.2543305    
       11624  0.6882638    
       11626  0.2544671    
       11628  0.6889264    
       11629  0.9140284    
       11633  9.3421400E-02
       11635  0.6881085    
       11638  0.4323647    
       11640  0.6893602    
       11641  0.9115437    
       11643  0.2532441    
       11644  0.2715578    
       11645  0.2516979    
       11647  0.5489704    
       11648  9.4724990E-02
       11649  0.2720408    
       11653  0.4349594    
       11659  0.6886070    
       11663  0.9132662    
       11665  0.2511996    
       11666  9.3080036E-02
       11669  0.6730013    
       11670  0.4255667    
       11671  8.8110492E-02
       11672  9.2914201E-02
       11673  0.6887154    
       11678  0.4324741    
       11679  0.9125088    
       11680  0.5521088    
       11682  0.9160960    
       11684  0.7902235    
       11686  0.2522796    
       11687  0.6834869    
       11690  9.4271250E-02
       11691  0.7875046    
       11694  0.5517077    
       11696  0.6882201    
       11697  4.6878275E-02
       11699  0.2682605    
       11702  0.4292208    
       11703  9.3643755E-02
       11705  0.2549586    
       11706  0.2531276    
       11707  0.6875045    
       11712  0.5516719    
       11716  0.2947064    
       11718  0.2513773    
       11720  0.2538928    
       11721  0.4344569    
       11723  0.2728333    
       11725  0.7877000    
       11728  0.4366471    
       11729  0.7923589    
       11730  0.5627744    
       11731  0.5567024    
       11733  0.2514862    
       11734  0.4393256    
       11738  0.5519439    
       11739  0.7906349    
       11740  0.4346809    
       11742  0.2475391    
       11743  0.6888571    
       11744  0.2522595    
       11747  9.2394814E-02
       11749  9.2866778E-02
       11750  0.9129677    
       11752  0.7911171    
       11753  0.2701914    
       11759  0.4285176    
       11761  6.6688493E-02
       11762  0.4295833    
       11764  0.4315792    
       11766  0.2561614    
       11767  0.2576354    
       11769  0.6094953    
       11770  0.9004521    
       11771  0.2545998    
       11772  0.5503262    
       11773  0.5528131    
       11774  9.1694489E-02
       11776  0.2527989    
       11781  0.9132578    
       11782  9.4126187E-02
       11784  0.2504791    
       11785  0.4326613    
       11786  0.7990636    
       11787  9.3601897E-02
       11792  0.6882746    
       11793  0.6894314    
       11795  0.4295107    
       11796  9.0124793E-02
       11798  0.6888437    
       11801  0.9150631    
       11802  0.5517504    
       11804  0.8975743    
       11806  0.9079146    
       11807  0.5492819    
       11808  0.9130740    
       11809  0.7889040    
       11810  9.2547171E-02
       11813  0.7872199    
       11817  0.7922922    
       11821  0.2569647    
       11822  0.9136475    
       11823  0.9126962    
       11824  0.4302812    
       11826  0.2512542    
       11831  0.9143966    
       11832  0.5529912    
       11833  0.2541474    
       11834  9.2950568E-02
       11836  0.2726388    
       11837  0.7884678    
       11839  0.4330311    
       11840  0.6889634    
       11842  0.2505179    
       11843  0.1061500    
       11846  0.6864890    
       11848  9.7084902E-02
       11849  0.5515013    
       11851  0.2535451    
       11852  0.2511923    
       11854  0.6875831    
       11855  0.2681935    
       11857  0.5528247    
       11858  0.4306680    
       11859  0.6945664    
       11861  0.7899728    
       11862  0.9124268    
       11863  0.7882389    
       11865  0.5520217    
       11867  0.4300443    
       11868  0.2529265    
       11870  0.7879012    
       11872  0.2507500    
       11873  0.5524033    
       11874  9.2616990E-02
       11876  0.8200092    
       11877  0.4329657    
       11879  9.2664540E-02
       11881  0.7905762    
       11882  0.5545585    
       11883  0.9141565    
       11884  0.6940850    
       11887  0.2538234    
       11889  0.2697127    
       11890  9.2711046E-02
       11891  0.4349144    
       11894  0.5518155    
       11895  0.4319277    
       11898  0.2552684    
       11900  0.6874838    
       11903  9.5970318E-02
       11904  9.2670433E-02
       11905  0.6962769    
       11906  0.7954096    
       11909  0.2530382    
       11912  0.6888709    
       11913  9.2790961E-02
       11915  0.7924708    
       11916  0.4336644    
       11917  0.9170751    
       11918  0.4326663    
       11922  0.2502534    
       11923  9.2051066E-02
       11924  0.2662145    
       11925  0.5504009    
       11926  0.4290304    
       11928  9.3084678E-02
       11931  0.5517824    
       11932  0.2525059    
       11934  9.3569949E-02
       11935  0.2927228    
       11936  9.3369998E-02
       11939  0.7881761    
       11940  0.5531725    
       11942  0.4320571    
       11943  0.4298086    
       11947  0.5502583    
       11948  0.9123839    
       11949  0.3953358    
       11951  0.4372802    
       11953  0.9433923    
       11954  0.2853014    
       11955  0.5522261    
       11959  0.5515949    
       11960  0.4695726    
       11961  0.9103943    
       11963  0.2539477    
       11964  0.2555635    
       11965  0.5586910    
       11967  9.3544059E-02
       11975  9.9241599E-02
       11976  0.2518687    
       11977  9.3994297E-02
       11978  0.8761725    
       11981  0.8424060    
       11982  9.5170908E-02
       11985  9.3222626E-02
       11986  0.4301132    
       11991  0.6926237    
       11992  0.2702280    
       11995  0.6996568    
       11997  0.4737445    
       11998  9.2551023E-02
       12001  0.4277455    
       12002  9.6690319E-02
       12006  0.2535256    
       12008  0.4339879    
       12009  0.2674913    
       12011  0.4371844    
       12013  0.7882967    
       12014  0.9134918    
       12016  0.4302251    
       12017  0.4369732    
       12020  0.4311583    
       12022  9.3262792E-02
       12023  9.2506133E-02
       12024  0.9026286    
       12026  0.9127669    
       12028  0.5534723    
       12029  0.7883669    
       12033  0.5535476    
       12035  0.4340357    
       12036  0.7887211    
       12037  9.2917904E-02
       12040  0.7887055    
       12043  0.6895878    
       12046  0.6879208    
       12048  0.5521187    
       12049  0.6876521    
       12050  0.2575262    
       12051  0.9154519    
       12056  0.6860606    
       12057  9.3664654E-02
       12058  0.4351791    
       12062  0.9142227    
       12063  0.6889825    
       12064  0.9124238    
       12067  9.8022304E-02
       12070  0.2541552    
       12071  0.4299724    
       12072  0.5512056    
       12073  0.6875091    
       12075  0.7879886    
       12076  0.3314804    
       12077  0.4364416    
       12078  0.6898176    
       12082  0.5522109    
       12083  0.7884988    
       12084  0.7910694    
       12085  9.2230707E-02
       12087  0.5528266    
       12088  0.5539558    
       12089  0.6890246    
       12090  0.7890001    
       12091  0.7852850    
       12093  9.2944026E-02
       12096  0.2497445    
       12097  0.8340976    
       12100  0.6898236    
       12101  0.7872509    
       12102  0.9146078    
       12103  0.7946829    
       12104  0.4287889    
       12105  0.2519426    
       12108  0.6889428    
       12109  0.5511174    
       12111  0.4318094    
       12112  0.9062666    
       12113  0.6894756    
       12114  0.6878790    
       12115  0.5515718    
       12117  0.7897785    
       12118  0.2503324    
       12120  0.4303488    
       12121  0.5525147    
       12123  0.6918862    
       12127  0.4366613    
       12128  0.7856553    
       12129  0.2558989    
       12130  0.5529425    
       12131  0.4307699    
       12132  0.4360809    
       12133  0.2517458    
       12135  9.4841763E-02
       12137  0.4746724    
       12139  0.4358539    
       12140  9.2899345E-02
       12141  9.4915979E-02
       12142  0.4351814    
       12145  0.4284084    
       12152  0.4308354    
       12157  0.9105483    
       12158  0.7888399    
       12159  0.4318364    
       12160  0.5532375    
       12162  0.3532899    
       12163  0.7969855    
       12166  0.2531555    
       12167  0.5534005    
       12168  0.5535643    
       12169  0.7911023    
       12170  0.9139705    
       12171  0.9117406    
       12176  0.2143919    
       12177  0.7905886    
       12179  0.4299866    
       12181  0.5540245    
       12182  0.7920746    
       12184  0.4332650    
       12185  0.2549591    
       12186  0.6891942    
       12187  0.7902228    
       12189  0.6903132    
       12190  9.2127480E-02
       12191  0.2616422    
       12192  0.7876900    
       12193  0.4339330    
       12194  0.4303199    
       12196  0.6848584    
       12198  0.6895593    
       12199  0.4349761    
       12200  0.9140824    
       12201  0.2654583    
       12202  0.2712670    
       12203  6.4035840E-02
       12204  0.2554616    
       12206  0.7894394    
       12207  0.6895093    
       12208  0.7896430    
       12209  0.4289452    
       12212  0.9066771    
       12213  0.4336767    
       12214  0.2939430    
       12215  0.6895122    
       12216  0.4305381    
       12217  0.7851311    
       12218  0.2501531    
       12222  0.4302033    
       12223  0.2730615    
       12225  0.5592901    
       12226  0.5506632    
       12227  0.7908778    
       12228  0.4355067    
       12230  0.2499098    
       12232  0.2556071    
       12233  0.9105487    
       12238  0.2520596    
       12239  0.7879627    
       12242  9.4103672E-02
       12243  0.5543851    
       12246  0.4344297    
       12247  0.4332287    
       12248  0.5528249    
       12251  0.6891646    
       12253  0.2669396    
       12255  0.9138245    
       12256  0.2563850    
       12257  0.7924497    
       12258  9.0584159E-02
       12259  0.4291566    
       12260  0.9088157    
       12265  0.6805124    
       12266  0.6253387    
       12267  0.4330746    
       12269  0.2544206    
       12271  0.9076590    
       12273  0.4308426    
       12279  0.7910658    
       12282  0.2680044    
       12284  9.2145398E-02
       12287  0.7886603    
       12288  0.4263577    
       12289  0.6868019    
       12290  0.9125116    
       12291  0.5515852    
       12292  0.2542966    
       12293  0.5043289    
       12297  4.7330331E-02
       12299  0.6856551    
       12304  0.5528194    
       12305  0.2558778    
       12307  0.2587222    
       12310  0.5578043    
       12313  0.6883162    
       12314  0.5518319    
       12317  0.7895851    
       12319  0.7865279    
       12320  0.4346151    
       12322  0.7898498    
       12325  0.4339400    
       12326  0.9144412    
       12330  0.5517012    
       12331  0.4313700    
       12332  0.9156091    
       12334  0.7943363    
       12335  0.5501473    
       12336  0.2712678    
       12337  0.4309028    
       12339  0.4321332    
       12340  0.6897452    
       12342  0.5538300    
       12344  0.2516710    
       12346  0.6776518    
       12347  0.2539973    
       12350  9.2862599E-02
       12351  0.2518593    
       12352  0.5548463    
       12354  0.9139796    
       12355  0.4306057    
       12356  0.6884179    
       12358  0.4321019    
       12359  0.2639152    
       12361  0.2555989    
       12362  0.7898463    
       12363  0.5924562    
       12364  9.3332581E-02
       12366  0.6899765    
       12367  0.6899108    
       12369  0.5517679    
       12372  0.2521681    
       12373  9.4326146E-02
       12377  0.6878977    
       12378  0.9129103    
       12379  0.4332952    
       12380  0.4316178    
       12381  0.4361175    
       12382  0.4303765    
       12383  9.2059202E-02
       12384  0.5526260    
       12385  0.6881611    
       12386  0.9887210    
       12387  0.7902857    
       12389  0.6883867    
       12390  0.9143069    
       12391  9.4994724E-02
       12392  0.6888413    
       12393  0.2539254    
       12394  0.7920208    
       12396  9.4427340E-02
       12398  0.5507916    
       12400  0.4831974    
       12401  0.6891857    
       12403  8.9663930E-02
       12405  9.4860576E-02
       12406  0.2524979    
       12407  0.5523137    
       12408  0.5542533    
       12409  0.9140891    
       12410  9.2741929E-02
       12411  0.2577114    
       12412  0.2558124    
       12414  0.2496314    
       12417  9.3334049E-02
       12418  0.6846058    
       12422  0.2828043    
       12423  0.7919106    
       12425  0.4298309    
       12426  0.4305822    
       12427  0.6897725    
       12428  0.7876616    
       12429  9.2054568E-02
       12430  0.8440907    
       12431  0.4293026    
       12432  0.6857105    
       12434  0.2538193    
       12435  0.2555961    
       12436  0.4302911    
       12437  0.9129016    
       12438  0.5538385    
       12442  0.6882045    
       12443  9.3594663E-02
       12446  0.7024351    
       12450  0.9136881    
       12454  0.9080899    
       12456  0.2725846    
       12457  0.8703405    
       12458  0.6804258    
       12459  9.3044631E-02
       12462  9.2842728E-02
       12463  0.4348255    
       12469  0.7151136    
       12470  0.2570972    
       12474  9.2993006E-02
       12478  0.4317515    
       12481  0.4315400    
       12483  0.5569142    
       12485  0.4310779    
       12486  0.2696482    
       12488  0.2572194    
       12489  0.1069393    
       12492  0.7894635    
       12493  0.7983608    
       12494  0.6886955    
       12495  0.9103386    
       12496  0.4286786    
       12499  0.4298114    
       12500  0.2895674    
       12501  0.9124462    
       12502  0.5515701    
       12503  0.2752300    
       12505  0.2512304    
       12508  0.2507876    
       12509  0.2633311    
       12510  0.9151278    
       12511  0.4290377    
       12512  0.9139251    
       12513  0.2544508    
       12516  0.4327371    
       12518  0.4329891    
       12521  0.4369437    
       12524  0.2541811    
       12525  0.9119802    
       12526  0.6891068    
       12527  0.2565079    
       12528  0.4345993    
       12529  0.5555062    
       12530  0.6890689    
       12531  0.2510560    
       12532  0.9118766    
       12533  0.2517160    
       12534  9.4151579E-02
       12536  0.7862128    
       12537  9.2550062E-02
       12538  0.2808492    
       12540  0.2722460    
       12543  9.2854850E-02
       12544  0.9118657    
       12546  9.5624335E-02
       12551  0.9126048    
       12555  0.6869185    
       12556  0.9124399    
       12557  0.4565288    
       12559  0.2662610    
       12565  0.6893238    
       12567  0.6892040    
       12568  9.3412437E-02
       12569  0.2528321    
       12570  0.2149134    
       12572  0.5484046    
       12573  0.7907453    
       12575  0.9136478    
       12578  0.2512884    
       12580  0.7846194    
       12582  0.8977824    
       12583  0.2513778    
       12585  9.3230970E-02
       12586  9.5584549E-02
       12587  0.2523959    
       12591  0.9135114    
       12594  0.2561785    
       12595  0.6879088    
       12596  0.2517601    
       12598  0.6915315    
       12599  0.9134265    
       12602  0.4293198    
       12605  0.9153059    
       12606  8.8327549E-02
       12607  0.9073651    
       12608  0.2521301    
       12612  0.7889262    
       12615  0.5524825    
       12617  0.1823975    
       12618  0.5519875    
       12619  0.6421332    
       12620  0.4358131    
       12622  0.7885609    
       12625  0.4317067    
       12626  0.4997552    
       12627  0.7898806    
       12630  9.4355419E-02
       12631  0.2571789    
       12632  0.4283799    
       12633  0.9063616    
       12634  0.7882994    
       12635  0.8066025    
       12636  0.7882652    
       12637  9.3430251E-02
       12640  9.1110572E-02
       12641  9.3798622E-02
       12642  9.5329449E-02
       12644  0.6887180    
       12645  0.6876095    
       12647  0.2663939    
       12648  9.0672828E-02
       12650  9.3129478E-02
       12651  0.2557258    
       12652  0.4299918    
       12654  0.5520603    
       12656  0.7912562    
       12657  0.6880153    
       12660  7.7204429E-02
       12661  0.6904050    
       12662  0.5574332    
       12663  0.7898839    
       12664  0.7880889    
       12666  0.5539784    
       12667  0.4356883    
       12668  0.2519187    
       12669  0.5523052    
       12670  0.2514721    
       12673  0.9098986    
       12674  0.9143470    
       12675  0.6891130    
       12676  0.5524714    
       12677  0.4363512    
       12678  0.2505611    
       12681  0.2505116    
       12682  9.4805188E-02
       12683  0.5523518    
       12685  0.9139667    
       12686  0.5463440    
       12687  0.5465710    
       12688  0.7888258    
       12689  0.2765760    
       12690  0.4639916    
       12693  0.7914668    
       12695  0.5549543    
       12696  0.4342415    
       12698  0.5517247    
       12700  0.5514430    
       12701  0.4296532    
       12703  0.6888140    
       12705  0.6870213    
       12707  0.6862904    
       12708  0.7362581    
       12709  0.7945465    
       12710  0.2516502    
       12715  0.9121719    
       12716  0.4326172    
       12718  0.9054832    
       12721  4.6857670E-02
       12722  0.5511675    
       12724  0.6870417    
       12726  0.4330822    
       12727  0.9102763    
       12728  9.2984602E-02
       12729  0.2506233    
       12730  0.5542216    
       12731  0.7894507    
       12732  0.9172777    
       12733  0.6833808    
       12734  0.9111856    
       12736  0.4639889    
       12737  0.9199020    
       12738  0.9469007    
       12739  0.6903449    
       12741  0.5550764    
       12743  0.2588014    
       12745  0.6909707    
       12748  0.5518617    
       12749  9.3517296E-02
       12750  0.9135029    
       12751  0.2678560    
       12755  0.5550669    
       12756  0.5523574    
       12757  0.6893328    
       12758  0.6880776    
       12760  0.5526312    
       12761  0.9117602    
       12762  0.7917488    
       12764  9.4068743E-02
       12765  0.6917090    
       12767  0.9176790    
       12769  0.6881359    
       12770  0.6868337    
       12771  0.4380220    
       12772  0.5457443    
       12774  0.2511834    
       12775  0.2506319    
       12776  0.5525714    
       12777  0.5522602    
       12779  0.4330242    
       12780  0.7904221    
       12782  0.2510600    
       12783  0.7885291    
       12784  0.7912452    
       12785  0.4328162    
       12786  9.3109846E-02
       12787  0.6889036    
       12788  0.9156108    
       12789  0.9250676    
       12793  0.7991658    
       12794  0.3467672    
       12798  0.6885893    
       12799  0.2526283    
       12800  0.5524343    
       12801  0.7935082    
       12804  0.6889445    
       12806  9.1892555E-02
       12807  0.7890606    
       12808  0.2509068    
       12809  0.4352996    
       12811  0.2653880    
       12812  0.5515935    
       12813  0.9111215    
       12815  0.9150776    
       12819  0.9120532    
       12820  0.5404924    
       12822  0.2636084    
       12824  9.4370216E-02
       12826  0.7933492    
       12827  0.5637717    
       12833  0.4355249    
       12837  0.2518952    
       12838  0.1384687    
       12839  0.1046923    
       12842  0.2581584    
       12844  0.9124192    
       12846  0.9109689    
       12847  0.3006311    
       12848  0.7873047    
       12849  9.1949135E-02
       12850  0.5548871    
       12851  4.7921028E-02
       12854  0.4344927    
       12855  0.4290485    
       12857  0.5482078    
       12859  0.2647087    
       12860  0.5520076    
       12861  0.4361604    
       12862  9.4760992E-02
       12864  0.5530707    
       12868  0.6891072    
       12869  0.4314435    
       12870  0.9243133    
       12871  0.9222035    
       12872  0.5484529    
       12873  0.9144119    
       12874  9.5479913E-02
       12876  0.2472218    
       12878  0.7771247    
       12879  9.1881864E-02
       12880  9.3362421E-02
       12882  0.2521621    
       12884  9.6343569E-02
       12887  0.5518438    
       12888  0.9125601    
       12890  0.4295135    
       12893  0.2443340    
       12894  0.7903122    
       12895  0.5529857    
       12896  0.2501904    
       12898  0.4304669    
       12901  0.4331309    
       12902  9.2921063E-02
       12903  0.4343374    
       12904  0.9131931    
       12906  0.4370200    
       12907  0.7090744    
       12908  0.5516679    
       12909  0.4356850    
       12910  0.5530356    
       12911  0.4312414    
       12913  0.5524998    
       12914  0.9174611    
       12916  0.2542951    
       12918  9.1534093E-02
       12921  0.2510117    
       12922  9.6206613E-02
       12923  0.6885018    
       12924  0.6888291    
       12925  0.7869850    
       12929  9.3466006E-02
       12930  0.2510878    
       12931  0.5225749    
       12932  0.7896367    
       12934  0.5531757    
       12935  0.2648865    
       12936  0.2512896    
       12937  0.9159894    
       12938  0.5533960    
       12939  0.6867992    
       12940  0.8367990    
       12942  0.4277539    
       12943  9.1763228E-02
       12945  0.4284868    
       12947  0.2492458    
       12953  0.5528874    
       12956  0.4262664    
       12958  9.2765659E-02
       12959  9.3309015E-02
       12962  0.9114594    
       12963  0.8808386    
       12965  0.9120233    
       12966  0.6893335    
       12968  9.2621401E-02
       12970  0.5521225    
       12971  0.9146746    
       12973  0.6888585    
       12975  0.2648843    
       12976  0.6880143    
       12977  0.7865930    
       12978  0.4348851    
       12981  0.4264926    
       12982  0.5234317    
       12984  0.4339845    
       12987  0.6464674    
       12988  0.4337058    
       12989  0.6900224    
       12991  0.5979660    
       12994  0.7898945    
       12996  0.8953314    
       12997  0.4341148    
       12999  9.3142949E-02
       13001  9.4106160E-02
       13002  0.4322135    
       13003  0.2546115    
       13004  9.4099313E-02
       13005  0.2508324    
       13006  0.4273543    
       13007  0.4319605    
       13008  0.8123433    
       13011  0.9167980    
       13012  0.2872283    
       13014  0.2516072    
       13015  0.2545115    
       13016  0.7948054    
       13018  0.7853202    
       13019  0.7883846    
       13020  0.5523320    
       13021  0.9126644    
       13022  0.2636198    
       13023  0.2512771    
       13027  0.6882799    
       13028  0.4357702    
       13029  0.9110149    
       13031  9.3670800E-02
       13037  0.6902130    
       13038  9.6336000E-02
       13040  0.2547923    
       13043  0.9113346    
       13044  0.6899129    
       13045  0.5477188    
       13046  9.1790117E-02
       13047  0.5532321    
       13048  0.2514155    
       13050  9.3923971E-02
       13051  0.4309779    
       13053  0.2511877    
       13054  0.5516734    
       13055  9.2976257E-02
       13056  0.5540608    
       13057  0.4314122    
       13061  0.2610328    
       13062  0.2498601    
       13064  9.4204694E-02
       13065  0.7893505    
       13068  0.2677249    
       13069  0.9119598    
       13070  9.4421797E-02
       13072  0.5499513    
       13073  0.4311930    
       13078  0.7554330    
       13080  0.4313468    
       13081  0.7817118    
       13082  0.2743430    
       13084  0.9110062    
       13085  0.7891620    
       13088  0.9111296    
       13089  0.5058411    
       13090  0.2533710    
       13091  0.4290577    
       13093  0.9137886    
       13094  0.2506099    
       13095  0.9148802    
       13097  0.5518892    
       13099  9.0630524E-02
       13100  0.1056794    
       13101  0.6880429    
       13106  0.7863984    
       13107  0.2532660    
       13108  0.2536729    
       13109  0.6888202    
       13110  0.5517463    
       13111  0.9076489    
       13112  0.6892831    
       13115  0.9227495    
       13117  8.9226365E-02
       13118  0.6909287    
       13122  0.2513569    
       13124  0.9143105    
       13126  0.5526145    
       13128  0.4297373    
       13130  0.2509006    
       13131  0.7903014    
       13133  0.2515877    
       13134  9.4216108E-02
       13135  0.1576387    
       13136  9.3924202E-02
       13137  0.2538045    
       13141  0.9182619    
       13144  0.6871319    
       13145  9.2084654E-02
       13146  0.7897012    
       13147  0.2523311    
       13148  0.7888091    
       13149  9.4472528E-02
       13150  0.4351751    
       13152  0.6884662    
       13156  0.9086968    
       13157  9.2899129E-02
       13159  0.4398195    
       13160  0.4322662    
       13161  0.4331838    
       13162  0.4351374    
       13163  0.2552682    
       13164  0.5537903    
       13165  0.4300249    
       13166  0.9106190    
       13168  0.4328532    
       13169  0.9199018    
       13171  0.7870919    
       13172  0.4297439    
       13173  0.2509955    
       13174  0.6900831    
       13176  0.2591227    
       13177  0.9135846    
       13178  0.7923004    
       13179  0.4361113    
       13180  9.3265347E-02
       13181  0.4359375    
       13182  0.7893143    
       13183  0.5519539    
       13185  0.7816569    
       13186  0.2562635    
       13188  0.4319822    
       13191  0.4300382    
       13193  9.2777118E-02
       13194  0.9094930    
       13197  0.6896827    
       13199  0.4297995    
       13201  0.5527937    
       13202  0.3863819    
       13203  0.4335167    
       13205  9.1745444E-02
       13207  0.6880277    
       13211  0.8021069    
       13212  0.9122072    
       13213  0.2518020    
       13216  0.7876152    
       13217  0.9143972    
       13220  0.2516293    
       13221  0.6904280    
       13222  0.5487268    
       13223  0.2599190    
       13224  0.6872761    
       13226  9.2940792E-02
       13228  0.4351458    
       13230  0.6897509    
       13232  0.5530083    
       13239  0.8393710    
       13240  0.7884339    
       13241  0.4318923    
       13242  0.9137366    
       13243  0.8578638    
       13244  0.6895258    
       13245  0.7910333    
       13246  0.4318659    
       13247  0.7882163    
       13248  0.7940800    
       13249  0.9069449    
       13250  0.4326900    
       13251  0.2705202    
       13252  9.2306659E-02
       13253  0.6880457    
       13254  0.9135288    
       13256  9.1559298E-02
       13258  0.7907655    
       13259  0.9134019    
       13262  9.3180254E-02
       13266  0.4257196    
       13267  0.7894807    
       13268  9.0564951E-02
       13273  0.5514984    
       13274  0.2502909    
       13276  0.2788028    
       13277  0.7920643    
       13278  9.5273875E-02
       13279  0.4393220    
       13284  9.9463329E-02
       13285  9.3098789E-02
       13289  0.8866632    
       13290  0.2655599    
       13291  0.6805356    
       13292  0.6879283    
       13293  0.9080038    
       13294  0.6894805    
       13295  0.2550290    
       13297  0.7895460    
       13298  0.6880672    
       13299  0.4315748    
       13300  0.4356283    
       13301  0.9128922    
       13303  0.9125539    
       13306  9.2911042E-02
       13307  0.2497778    
       13308  0.4351400    
       13311  0.9116542    
       13312  0.2520170    
       13313  0.9140713    
       13314  0.9134519    
       13315  9.2810825E-02
       13316  0.9140217    
       13317  0.6914456    
       13318  9.3812861E-02
       13319  9.3091562E-02
       13321  0.6807983    
       13325  0.2531055    
       13326  0.4298243    
       13328  9.2409424E-02
       13330  0.4305028    
       13332  9.3155116E-02
       13336  0.5537124    
       13337  0.2513264    
       13339  0.4363191    
       13342  0.6876148    
       13344  0.4345474    
       13346  0.7795824    
       13348  0.9122874    
       13350  0.4405747    
       13351  9.3898118E-02
       13352  0.2781968    
       13354  0.4355013    
       13355  0.7908475    
       13356  0.4285399    
       13358  0.2508438    
       13359  0.2600633    
       13362  0.4302771    
       13364  0.7883028    
       13365  0.5541402    
       13366  0.2517345    
       13367  9.2782728E-02
       13369  0.2568949    
       13370  0.9147603    
       13371  0.5483319    
       13372  0.6896772    
       13373  0.4299985    
       13379  0.6885204    
       13381  0.9167800    
       13382  0.4275804    
       13383  0.4346972    
       13384  0.5510527    
       13385  0.6885070    
       13387  0.5524900    
       13392  9.3429878E-02
       13393  0.6887084    
       13394  0.4283077    
       13395  0.2666413    
       13397  0.5481657    
       13398  0.2506843    
       13399  9.2435151E-02
       13402  0.7641650    
       13404  0.6876346    
       13407  0.4327995    
       13408  0.4856361    
       13409  0.4345677    
       13410  9.4613798E-02
       13411  0.4294791    
       13412  0.4341516    
       13416  0.7946954    
       13418  0.2611515    
       13420  0.4326882    
       13422  0.2535143    
       13423  9.2870876E-02
       13424  0.9123855    
       13425  0.5530072    
       13427  9.2590921E-02
       13429  0.7881604    
       13430  0.2505589    
       13431  0.9111015    
       13434  0.2515355    
       13435  0.2539111    
       13438  0.7863345    
       13439  0.4297213    
       13441  0.6902994    
       13443  0.2635311    
       13445  0.9143000    
       13447  0.7933716    
       13448  0.2598973    
       13450  0.4303814    
       13451  9.4219148E-02
       13453  0.5532207    
       13454  0.4038796    
       13455  0.6879578    
       13458  0.9121153    
       13459  0.6859627    
       13461  0.2801266    
       13462  0.7358851    
       13464  0.2537921    
       13465  0.4339052    
       13466  0.2712851    
       13467  0.4079258    
       13468  0.6880040    
       13469  0.6904192    
       13471  0.6890560    
       13472  0.4309889    
       13473  0.3304304    
       13474  0.7917558    
       13476  0.5134591    
       13477  0.4305793    
       13478  0.6884196    
       13479  0.7903668    
       13481  0.9109750    
       13482  0.9135399    
       13483  0.4307000    
       13484  0.2793489    
       13486  0.2680612    
       13487  0.7886505    
       13488  0.5534235    
       13489  9.3438603E-02
       13490  0.4357487    
       13493  0.4331518    
       13495  0.2671257    
       13497  0.6467077    
       13499  0.9108343    
       13501  0.5521315    
       13502  9.2581443E-02
       13503  0.6895251    
       13505  0.2722755    
       13506  0.4344220    
       13508  0.6888275    
       13509  9.3931675E-02
       13510  0.9064593    
       13511  0.5516131    
       13513  0.6886897    
       13515  0.5523131    
       13516  0.2027236    
       13517  0.1097139    
       13520  0.8381699    
       13523  0.6875795    
       13524  0.9081831    
       13526  0.5521997    
       13531  0.7884297    
       13533  0.6885411    
       13534  0.7886375    
       13536  0.9116539    
       13539  9.2991494E-02
       13541  0.6918103    
       13542  0.4302650    
       13543  0.2514762    
       13544  8.2614943E-02
       13545  0.7883030    
       13547  9.2551306E-02
       13548  0.6974658    
       13549  0.5537380    
       13550  0.4294852    
       13551  0.2503447    
       13552  0.9143773    
       13553  0.2612025    
       13554  0.5535108    
       13555  9.0201795E-02
       13556  0.5525733    
       13558  9.2823200E-02
       13559  0.5522505    
       13560  0.7890491    
       13563  0.2673725    
       13564  0.5513288    
       13565  0.6887398    
       13566  0.4314431    
       13568  0.9108711    
       13569  0.2667605    
       13570  0.2653237    
       13576  9.1206945E-02
       13577  0.1426297    
       13578  0.9145772    
       13579  0.7812444    
       13581  0.5537347    
       13582  0.6890990    
       13583  0.4297352    
       13585  0.9137986    
       13587  9.7912878E-02
       13588  0.5485064    
       13589  0.6890401    
       13590  0.6886638    
       13591  0.6876951    
       13593  0.4314276    
       13596  0.9133949    
       13597  0.7897884    
       13601  0.5534419    
       13604  0.9122924    
       13609  0.9160213    
       13610  0.4324573    
       13611  0.7439930    
       13612  0.9139658    
       13614  9.3053803E-02
       13615  9.0689555E-02
       13616  0.5529370    
       13617  0.5524236    
       13618  0.2576319    
       13619  0.2495004    
       13621  0.4314312    
       13623  9.3714505E-02
       13624  0.9132028    
       13626  9.3568057E-02
       13627  0.4311612    
       13628  0.4309889    
       13630  0.6819044    
       13631  0.4299359    
       13632  0.2514153    
       13635  0.4391370    
       13637  0.6901329    
       13638  0.6905078    
       13639  0.2636163    
       13642  0.2479221    
       13643  9.3980603E-02
       13645  0.2617136    
       13646  0.9091379    
       13647  0.7883693    
       13648  0.6890506    
       13649  0.2645577    
       13650  0.6887317    
       13652  0.2845121    
       13653  0.4348743    
       13656  0.2519878    
       13661  0.2517234    
       13662  0.4318675    
       13664  0.9132381    
       13666  9.5707804E-02
       13668  0.4344885    
       13669  0.6893993    
       13671  0.7907741    
       13672  0.7930127    
       13674  0.5543256    
       13675  0.4304197    
       13678  0.5530974    
       13679  7.9711676E-02
       13681  0.4338411    
       13683  0.4300272    
       13684  0.9118260    
       13688  0.9003043    
       13689  0.7872326    
       13692  0.5519314    
       13694  0.5528762    
       13695  9.3288116E-02
       13697  0.9170192    
       13701  0.4328318    
       13704  0.1458326    
       13706  0.5503554    
       13707  0.5533341    
       13708  0.2687580    
       13709  0.4296994    
       13710  0.2509046    
       13711  0.9209158    
       13717  0.4380661    
       13718  0.5551969    
       13721  9.1793954E-02
       13722  0.2646992    
       13723  0.4357310    
       13725  0.4302810    
       13727  0.2510389    
       13729  0.2764461    
       13731  0.6889998    
       13733  0.6907897    
       13734  0.4276642    
       13736  9.2611112E-02
       13737  9.2707060E-02
       13739  0.3253109    
       13740  0.5524551    
       13741  0.5532143    
       13743  0.4369896    
       13745  9.6483849E-02
       13746  0.7884781    
       13748  0.8103192    
       13751  0.2562851    
       13752  9.3726300E-02
       13753  0.6876299    
       13754  0.9004224    
       13756  0.7964342    
       13759  0.5515835    
       13762  0.3672431    
       13763  0.2551907    
       13766  0.4394648    
       13768  0.9097019    
       13769  0.4287638    
       13773  0.7015827    
       13777  0.7881329    
       13778  0.6882508    
       13779  0.5534568    
       13780  0.2547899    
       13781  0.8972456    
       13782  0.4301288    
       13784  0.5517801    
       13787  0.5510790    
       13789  0.4229040    
       13790  0.2492989    
       13791  0.7886060    
       13794  0.4336203    
       13796  0.4344341    
       13797  0.2542334    
       13798  0.4383874    
       13801  0.9110768    
       13802  0.9103793    
       13803  0.9114237    
       13804  0.6893221    
       13808  9.4039023E-02
       13809  0.2511158    
       13810  0.7935589    
       13814  0.5520009    
       13816  0.4255876    
       13817  0.4319653    
       13820  0.7946622    
       13821  0.1047095    
       13822  0.6881861    
       13823  0.4293006    
       13824  0.7871463    
       13826  0.5525010    
       13827  0.4308656    
       13829  0.5512084    
       13830  9.4204061E-02
       13831  0.4060262    
       13832  0.7882853    
       13837  0.6886983    
       13838  0.9107619    
       13839  0.4341635    
       13840  9.2615232E-02
       13842  0.2528145    
       13848  0.5547076    
       13850  0.6882919    
       13851  9.4518162E-02
       13852  9.5308259E-02
       13853  0.7891724    
       13854  0.9125702    
       13855  0.4304925    
       13857  0.5767581    
       13858  0.7888104    
       13860  0.6871290    
       13861  0.7875345    
       13862  0.4294831    
       13863  0.7909955    
       13864  0.5568076    
       13867  0.5527999    
       13869  0.5532019    
       13872  0.5526819    
       13873  0.4294485    
       13874  0.4292133    
       13875  0.5321307    
       13877  0.9130640    
       13878  0.4304429    
       13879  5.7087418E-02
       13883  0.7880319    
       13885  0.6879935    
       13886  0.5532739    
       13887  0.9122734    
       13889  0.2670925    
       13890  0.9119580    
       13891  0.2430864    
       13894  0.5526533    
       13896  0.6911421    
       13900  0.9151549    
       13901  0.9165564    
       13902  0.4362250    
       13905  0.4322288    
       13906  9.2614286E-02
       13909  0.7868209    
       13911  9.1875836E-02
       13912  0.2586041    
       13913  0.4323016    
       13915  0.5335420    
       13917  0.5529389    
       13918  0.3049679    
       13920  0.9153998    
       13921  0.7826877    
       13922  0.4124616    
       13923  0.2515540    
       13925  0.4304048    
       13926  0.4284526    
       13927  0.2527325    
       13929  0.1426297    
       13931  0.7018270    
       13933  0.7903494    
       13935  9.4212852E-02
       13936  0.7984158    
       13939  0.2516390    
       13940  0.7958773    
       13943  0.5530301    
       13944  0.9652343    
       13945  0.2536180    
       13946  0.2537465    
       13951  0.7912884    
       13952  0.5527801    
       13953  0.2520005    
       13955  0.2518851    
       13957  0.5509986    
       13958  0.2549744    
       13960  0.4338466    
       13961  0.9127011    
       13962  9.3320146E-02
       13965  0.2601107    
       13966  9.3853682E-02
       13967  0.6897247    
       13971  0.5540828    
       13973  0.2511677    
       13974  0.4366027    
       13975  0.7752294    
       13976  0.9137132    
       13977  9.4185486E-02
       13979  0.7877664    
       13980  0.7897748    
       13981  0.6296431    
       13982  0.9148971    
       13983  0.4199049    
       13987  4.7921028E-02
       13989  0.7901439    
       13991  0.2509334    
       13992  0.4321222    
       13996  0.5371293    
       14000  9.3216963E-02
       14002  0.2494014    
       14004  0.4413013    
       14005  0.6144254    
       14007  0.6853897    
       14008  0.4460647    
       14010  0.7889683    
       14012  9.3198448E-02
       14013  0.2521349    
       14014  0.4299127    
       14016  0.7917668    
       14017  0.5547364    
       14019  0.6895366    
       14024  0.2524736    
       14025  0.9144985    
       14027  9.6316822E-02
       14029  9.3854941E-02
       14030  0.7906437    
       14031  9.3043670E-02
       14034  0.9132345    
       14036  0.5517169    
       14038  0.2524842    
       14039  0.5546979    
       14040  0.2684850    
       14041  9.2309780E-02
       14043  0.4329562    
       14044  0.5514624    
       14046  0.9137999    
       14047  0.4318967    
       14048  0.2516151    
       14050  0.6881856    
       14051  9.2846431E-02
       14052  0.2516360    
       14053  0.2513738    
       14054  0.9140781    
       14055  0.5543993    
       14057  0.9090067    
       14058  0.5509745    
       14059  0.2730585    
       14061  0.9139987    
       14063  9.2722543E-02
       14068  0.8639061    
       14069  0.5488952    
       14070  0.9183185    
       14071  0.4308682    
       14072  0.9127366    
       14073  0.2586111    
       14074  9.2518225E-02
       14075  0.4336729    
       14076  9.3254656E-02
       14079  0.5540695    
       14080  0.7289784    
       14081  0.9201794    
       14082  0.7877762    
       14084  0.9188275    
       14085  0.5491816    
       14086  0.9217338    
       14087  9.3349382E-02
       14089  0.4308436    
       14093  0.5535030    
       14095  9.2842646E-02
       14096  0.6881332    
       14099  9.6472278E-02
       14101  0.7094177    
       14102  0.7779347    
       14103  0.9574712    
       14104  0.2622876    
       14105  0.2508467    
       14106  9.3291841E-02
       14107  0.9076439    
       14108  0.4274365    
       14109  0.9112326    
       14110  0.2534972    
       14111  0.5324623    
       14120  9.5207445E-02
       14124  0.4332114    
       14125  0.9149294    
       14126  0.2552200    
       14127  0.6885874    
       14128  0.5522584    
       14129  0.2524331    
       14130  0.6884047    
       14131  0.4290090    
       14132  0.6996598    
       14133  0.9153010    
       14134  9.3160003E-02
       14137  9.2421055E-02
       14138  0.2575426    
       14140  0.5541761    
       14141  0.9063892    
       14142  0.5519541    
       14144  0.3243050    
       14146  0.6893642    
       14148  9.9518456E-02
       14149  9.3752943E-02
       14150  0.5523838    
       14152  0.9148360    
       14156  0.5514148    
       14158  0.5539116    
       14161  0.1488454    
       14162  0.7931557    
       14163  0.5504287    
       14164  0.4292016    
       14165  9.2964217E-02
       14169  0.2686552    
       14175  0.2528403    
       14177  0.7136598    
       14179  0.8029405    
       14180  0.4318249    
       14184  0.5879986    
       14185  0.9167387    
       14187  0.4351165    
       14188  0.9132870    
       14191  0.4347264    
       14196  0.7876154    
       14199  0.4343177    
       14200  9.5027156E-02
       14202  9.5512941E-02
       14203  0.5531815    
       14205  0.8797277    
       14206  9.3091391E-02
       14207  0.7930677    
       14209  0.4278125    
       14210  0.1620408    
       14216  0.2524537    
       14218  9.4564892E-02
       14219  0.5503109    
       14221  0.7931832    
       14223  9.0668187E-02
       14224  0.5691633    
       14225  0.6888324    
       14227  0.5516565    
       14229  0.2524822    
       14230  0.9151241    
       14233  0.2788807    
       14234  0.6877379    
       14235  0.9110968    
       14239  0.7748632    
       14241  9.3466207E-02
       14242  0.5524324    
       14243  0.9132729    
       14244  0.5280396    
       14246  0.7900311    
       14247  0.4335923    
       14248  0.5518350    
       14251  0.7895865    
       14253  0.5525275    
       14254  9.2479795E-02
       14255  0.6888141    
       14256  0.5526031    
       14257  0.4360086    
       14259  0.2543938    
       14261  0.6882913    
       14262  0.2518144    
       14265  0.9059550    
       14267  0.4334843    
       14268  0.4327047    
       14269  0.5522242    
       14271  0.4300047    
       14272  0.8160097    
       14273  9.3871951E-02
       14274  0.4343479    
       14275  0.4415369    
       14278  0.5522524    
       14279  0.9321857    
       14280  0.9111986    
       14285  0.4313490    
       14289  9.7672500E-02
       14291  0.2646892    
       14292  0.9056401    
       14293  0.5524675    
       14294  0.7920543    
       14295  0.5517439    
       14296  0.4307942    
       14297  0.4432951    
       14298  0.7917941    
       14300  0.2543294    
       14303  0.8102536    
       14304  9.3283013E-02
       14305  0.2942379    
       14306  0.7906714    
       14307  9.1145203E-02
       14309  0.2523361    
       14311  9.2795417E-02
       14312  0.5551726    
       14313  0.7911904    
       14314  0.4291599    
       14315  0.2539878    
       14316  0.7940211    
       14318  0.4308224    
       14319  0.6891546    
       14322  0.5515020    
       14323  0.6887013    
       14324  0.7930837    
       14325  0.2079785    
       14329  9.2251725E-02
       14331  0.6890131    
       14332  0.7840340    
       14333  0.9500833    
       14334  0.7915361    
       14337  0.7841499    
       14338  0.6884241    
       14339  0.4305766    
       14341  0.7918640    
       14345  0.2519795    
       14346  0.2508303    
       14347  9.6760653E-02
       14348  0.4332911    
       14350  0.6891369    
       14352  0.9138062    
       14355  0.2519799    
       14358  0.4155525    
       14359  0.4316383    
       14362  0.4331856    
       14364  6.5669708E-02
       14365  9.2581190E-02
       14366  0.4302806    
       14369  0.4292733    
       14372  0.5535698    
       14373  0.4368928    
       14375  0.2681096    
       14376  0.2506196    
       14379  0.2678040    
       14383  0.4298739    
       14384  0.4346096    
       14388  0.2809039    
       14392  0.4252707    
       14395  0.4332596    
       14396  0.6890340    
       14397  9.4242662E-02
       14400  0.4294096    
       14401  0.7963030    
       14402  0.4343378    
       14403  0.6995395    
       14404  0.5570091    
       14405  0.4353439    
       14406  0.7885961    
       14407  0.5529239    
       14408  0.2703814    
       14409  0.7936975    
       14410  9.3170606E-02
       14411  0.4883665    
       14412  0.5534756    
       14415  0.7888876    
       14416  0.6876852    
       14418  0.9145475    
       14419  0.9136074    
       14420  0.9193347    
       14421  0.9138621    
       14422  0.2674227    
       14423  0.2512890    
       14425  0.7891343    
       14426  9.3364589E-02
       14428  0.5519967    
       14431  0.8291121    
       14436  0.4368444    
       14437  0.4295780    
       14439  9.3870334E-02
       14441  0.1045891    
       14443  0.9121634    
       14445  0.7925311    
       14446  0.2526657    
       14447  0.2612789    
       14448  0.4299217    
       14450  0.5507890    
       14451  0.5530167    
       14452  0.7915096    
       14453  0.6888726    
       14455  9.2688665E-02
       14456  9.2851937E-02
       14458  0.2515212    
       14459  0.4220665    
       14460  0.4311576    
       14461  0.4345339    
       14463  0.7908556    
       14465  0.5577630    
       14466  0.6900102    
       14468  0.7879961    
       14470  0.4324026    
       14471  0.8425869    
       14472  0.2520748    
       14473  0.5518203    
       14474  0.7872490    
       14475  0.2552859    
       14478  0.4303757    
       14479  0.2530510    
       14480  0.2573662    
       14482  9.0485230E-02
       14483  0.7877054    
       14484  0.4311798    
       14487  9.4060361E-02
       14489  0.4295552    
       14491  0.5518941    
       14493  0.6890419    
       14494  9.2456244E-02
       14495  0.5402638    
       14499  0.4365413    
       14500  9.3031667E-02
       14503  0.2513605    
       14504  9.1920301E-02
       14505  0.6882572    
       14506  0.6894114    
       14509  9.5453471E-02
       14510  0.2716622    
       14511  0.5500866    
       14512  0.2528412    
       14515  0.5526354    
       14516  0.2725023    
       14517  0.6874199    
       14519  0.5519218    
       14522  0.2511941    
       14523  9.3502194E-02
       14524  0.6868752    
       14525  9.2734516E-02
       14529  0.2504949    
       14530  0.2522287    
       14531  0.2508586    
       14533  0.5455333    
       14534  0.5518937    
       14536  0.7892143    
       14538  0.4446501    
       14540  0.7876932    
       14541  0.4290303    
       14542  0.9112678    
       14543  0.4311343    
       14544  0.7954597    
       14546  0.6887914    
       14547  0.6898289    
       14548  0.4341497    
       14549  0.9092038    
       14550  0.6873249    
       14552  0.4046913    
       14554  0.7912870    
       14556  0.4345984    
       14557  0.2519501    
       14558  0.2504680    
       14559  0.5531790    
       14563  9.2942573E-02
       14564  0.6902058    
       14566  0.5513947    
       14567  0.5508354    
       14568  9.3572855E-02
       14572  0.6267579    
       14574  0.2533116    
       14576  0.7982280    
       14578  0.4346975    
       14580  0.2572429    
       14581  0.4313566    
       14582  0.5531360    
       14584  0.6865918    
       14585  0.5523157    
       14586  0.2553785    
       14587  0.9142377    
       14589  0.4298390    
       14591  0.5529650    
       14594  9.2725210E-02
       14596  0.4291767    
       14598  0.2522026    
       14601  0.2977480    
       14604  0.4337305    
       14607  0.5532333    
       14608  0.1037853    
       14610  0.3086846    
       14611  0.4303773    
       14613  0.4314410    
       14614  0.7879444    
       14615  0.9197281    
       14616  0.4308716    
       14618  0.2515469    
       14621  0.2522634    
       14622  0.5535697    
       14624  0.2506308    
       14625  0.5535032    
       14627  0.6848132    
       14629  0.5564764    
       14631  0.7907729    
       14632  0.4374397    
       14633  0.2551256    
       14635  0.4313789    
       14639  0.6903757    
       14641  9.3435735E-02
       14642  0.9533890    
       14645  9.2138261E-02
       14648  0.7926612    
       14649  0.2702471    
       14650  4.3025210E-02
       14652  0.2754439    
       14654  0.7857487    
       14655  9.2902683E-02
       14658  0.9088077    
       14659  0.9617893    
       14661  0.2641731    
       14662  0.4301580    
       14663  0.2538553    
       14665  0.9150955    
       14668  0.3354353    
       14670  0.6876602    
       14672  0.5519342    
       14673  0.2514115    
       14674  0.7882139    
       14675  0.5520374    
       14676  0.4371257    
       14677  0.6907984    
       14678  9.1866426E-02
       14679  0.4312139    
       14682  9.3350932E-02
       14683  0.9144310    
       14684  0.5528006    
       14685  0.2606347    
       14686  0.4296010    
       14691  0.9675940    
       14693  0.4289499    
       14694  0.2532825    
       14695  0.2629333    
       14697  0.9193401    
       14698  0.5535907    
       14699  0.7886165    
       14700  0.5518959    
       14701  9.4396487E-02
       14704  0.9133457    
       14706  0.6875302    
       14707  0.9187508    
       14709  0.6669773    
       14710  0.5524783    
       14711  0.9155408    
       14714  9.3974970E-02
       14716  0.7918748    
       14717  0.5487264    
       14718  0.4328557    
       14720  0.4334359    
       14721  0.6882727    
       14722  0.4350437    
       14724  0.6875054    
       14725  9.2897296E-02
       14729  0.5512067    
       14730  0.4326033    
       14731  0.7887868    
       14732  0.5524867    
       14738  9.2281155E-02
       14739  0.4303908    
       14740  0.7892191    
       14742  0.7898011    
       14744  0.2509318    
       14749  0.7884857    
       14750  9.3709782E-02
       14751  0.2545246    
       14752  0.4066853    
       14753  0.5524700    
       14755  0.2567862    
       14756  0.2898071    
       14757  0.4532502    
       14759  9.2848167E-02
       14760  0.7966198    
       14761  0.4301854    
       14762  0.6890685    
       14767  0.9135795    
       14768  0.6771369    
       14769  0.6869562    
       14770  0.7883998    
       14771  0.4327298    
       14772  0.7885379    
       14776  0.9250196    
       14777  0.7910996    
       14779  3.2504406E-02
       14781  0.5547868    
       14782  0.5541126    
       14783  0.5514824    
       14784  0.2598157    
       14785  0.2508845    
       14786  0.9132854    
       14787  0.4303126    
       14792  0.9224013    
       14793  9.3070619E-02
       14794  0.7890930    
       14796  0.5907277    
       14798  0.5511521    
       14799  9.3050815E-02
       14806  9.4198145E-02
       14807  0.5524982    
       14809  0.6904339    
       14811  0.5538307    
       14812  0.4299966    
       14813  0.2677021    
       14814  0.2566615    
       14815  0.4370231    
       14817  9.9779926E-02
       14819  0.7973321    
       14820  0.7843177    
       14821  0.2524114    
       14822  0.5538651    
       14823  0.7885202    
       14825  0.2614521    
       14828  0.6884079    
       14829  0.6884487    
       14830  0.2563705    
       14831  0.9124848    
       14832  0.7922696    
       14833  0.5526756    
       14835  0.1345970    
       14836  0.2517093    
       14838  0.4238191    
       14839  0.4343660    
       14840  0.4318534    
       14842  0.5502044    
       14844  9.4056219E-02
       14845  0.2667874    
       14846  0.5531988    
       14847  0.2506990    
       14848  0.7879304    
       14850  0.2752368    
       14852  0.7949764    
       14853  0.4304152    
       14854  9.1591306E-02
       14855  9.4274893E-02
       14856  0.2550564    
       14858  0.7914609    
       14859  0.4285600    
       14860  0.6878880    
       14862  0.7435470    
       14863  0.6973132    
       14864  0.6890774    
       14866  0.8310245    
       14867  0.2521852    
       14869  0.2514814    
       14870  0.6878493    
       14873  0.9059743    
       14874  9.5095314E-02
       14876  0.9124843    
       14878  0.6898800    
       14880  0.2752534    
       14882  0.4326697    
       14885  0.7894493    
       14886  0.9155239    
       14887  0.4318933    
       14888  9.2663489E-02
       14890  0.9142008    
       14892  0.4285473    
       14893  0.7922211    
       14894  9.3123920E-02
       14895  9.3344077E-02
       14897  9.3388066E-02
       14898  0.9140533    
       14899  0.6903138    
       14900  0.2336366    
       14901  0.2517577    
       14902  0.7916436    
       14905  0.6819155    
       14907  0.4298280    
       14911  0.6878421    
       14912  0.9121162    
       14913  0.9127136    
       14914  0.6871274    
       14915  0.2645505    
       14917  0.8356266    
       14919  0.4290446    
       14927  0.4301903    
       14929  0.9475379    
       14935  0.7897734    
       14936  0.6880934    
       14937  0.9121109    
       14938  0.5533379    
       14939  9.3868546E-02
       14940  0.2566187    
       14941  0.4345499    
       14943  0.5099793    
       14944  0.4322426    
       14945  0.9103723    
       14946  0.6873371    
       14947  9.2857398E-02
       14948  0.4330611    
       14950  0.4319285    
       14952  0.7973894    
       14953  0.9141248    
       14954  0.6894211    
       14957  0.2730991    
       14959  0.6885781    
       14960  0.4310499    
       14962  0.5492546    
       14965  0.4349982    
       14966  9.2752025E-02
       14967  0.5782221    
       14968  0.9135795    
       14969  0.8516321    
       14972  0.4292308    
       14973  9.2666991E-02
       14974  0.5523273    
       14975  0.6859766    
       14976  0.2510977    
       14982  0.5979103    
       14983  0.4366178    
       14984  9.5748253E-02
       14985  0.5521728    
       14988  0.5553150    
       14993  0.4335053    
       14994  0.1026281    
       14995  0.4330820    
       14997  0.2520755    
       14998  0.9116336    
       15000  0.7869495    
       15003  0.5518250    
       15006  0.4308343    
       15007  0.2509582    
       15009  0.9379176    
       15010  9.2900671E-02
       15011  0.4323252    
       15014  0.5522236    
       15015  0.3025311    
       15017  0.9141976    
       15018  9.2577808E-02
       15019  0.5949492    
       15024  0.4325047    
       15025  0.4352017    
       15029  0.4312848    
       15030  0.9138173    
       15031  0.2514986    
       15034  0.9079557    
       15035  0.6887652    
       15036  0.4339680    
       15037  0.2579382    
       15039  0.5539442    
       15041  0.4305619    
       15042  0.7877167    
       15046  0.9708182    
       15048  9.2771210E-02
       15052  0.6904233    
       15054  9.5120311E-02
       15055  0.4351825    
       15056  0.4253221    
       15057  0.2556952    
       15058  0.5529222    
       15060  0.9136000    
       15062  0.9182661    
       15064  8.9015976E-02
       15065  0.9192070    
       15066  0.5518847    
       15067  0.4294781    
       15068  0.2519525    
       15073  0.7941854    
       15074  0.7892714    
       15075  0.2543170    
       15076  0.8931258    
       15079  0.4315017    
       15081  0.1092547    
       15084  0.5527452    
       15085  0.7894367    
       15087  0.4339999    
       15088  0.9114590    
       15090  0.2503833    
       15092  0.4364811    
       15094  0.2554653    
       15095  0.6898466    
       15096  0.5528914    
       15099  0.2515575    
       15102  9.2698291E-02
       15104  0.3848543    
       15105  0.2517118    
       15106  0.9129917    
       15107  9.6630991E-02
       15110  0.9139510    
       15111  0.9090959    
       15112  0.9149198    
       15113  0.6890554    
       15114  0.7888539    
       15115  0.6904989    
       15116  9.0916410E-02
       15117  0.5569589    
       15121  9.5395371E-02
       15122  0.2545163    
       15124  0.7999115    
       15126  0.6926509    
       15128  9.3799964E-02
       15129  0.9141440    
       15131  0.9109998    
       15132  0.9131895    
       15133  9.0644412E-02
       15134  0.2902890    
       15135  0.9133841    
       15136  0.7897417    
       15139  0.9092447    
       15141  0.4305193    
       15142  0.5527042    
       15143  0.7873882    
       15144  0.4265386    
       15145  0.5468835    
       15146  0.5521241    
       15147  0.7882370    
       15148  0.4470513    
       15150  0.5513273    
       15151  0.8263997    
       15153  0.9132030    
       15154  0.9213716    
       15158  0.6896210    
       15159  0.6860472    
       15160  8.5147411E-02
       15162  0.6046202    
       15165  0.2522551    
       15168  0.7892900    
       15170  0.6190054    
       15172  0.4326140    
       15173  0.4422002    
       15174  9.2082568E-02
       15178  0.9130840    
       15179  0.5516477    
       15180  0.6895998    
       15181  0.7893375    
       15183  0.5532231    
       15184  0.9039199    
       15185  0.6887369    
       15187  0.2521272    
       15190  0.4300883    
       15191  0.4347416    
       15192  0.5531874    
       15193  0.5562848    
       15194  9.3075313E-02
       15195  9.2611082E-02
       15196  0.5514973    
       15198  0.2516779    
       15200  0.9141382    
       15201  0.5508851    
       15205  0.7968695    
       15207  0.2531741    
       15209  0.7836676    
       15212  0.6871494    
       15214  0.4344310    
       15215  0.2751475    
       15216  0.4357733    
       15217  0.4338826    
       15218  0.6670538    
       15219  0.4216156    
       15220  0.8012890    
       15223  0.6891034    
       15224  0.7847815    
       15226  0.9135315    
       15227  0.9117600    
       15228  0.4333862    
       15233  0.9033547    
       15235  0.9445912    
       15237  0.6874688    
       15238  0.4315638    
       15239  0.6895091    
       15242  0.9095960    
       15243  9.1688812E-02
       15245  0.2564270    
       15247  0.7924373    
       15248  0.2836561    
       15249  0.9138150    
       15250  0.4286048    
       15251  9.3269832E-02
       15252  0.2528872    
       15253  0.8976756    
       15254  0.3330904    
       15258  0.5519219    
       15261  0.6873665    
       15262  9.3415163E-02
       15264  0.4362043    
       15265  0.9142970    
       15267  9.1411799E-02
       15269  0.6801488    
       15270  0.5514467    
       15271  9.6440390E-02
       15272  0.4309480    
       15273  0.4311619    
       15276  0.5523290    
       15277  0.2682956    
       15278  0.6894338    
       15279  0.8108439    
       15280  0.8188133    
       15281  8.6158589E-02
       15282  9.2799887E-02
       15285  0.2677590    
       15286  9.4171658E-02
       15287  0.7988886    
       15289  0.6894872    
       15292  0.6879490    
       15296  0.9135770    
       15297  0.4309535    
       15300  0.5521455    
       15301  0.1847141    
       15302  0.2497975    
       15303  0.4334571    
       15304  0.7893412    
       15305  0.6893727    
       15306  0.5546792    
       15307  0.2509822    
       15309  0.4298008    
       15312  0.4288999    
       15313  0.4323547    
       15314  0.2505257    
       15315  0.9137443    
       15316  0.7900736    
       15318  0.4341045    
       15320  0.2497531    
       15321  0.9142630    
       15322  0.2545517    
       15323  0.4243707    
       15324  0.6848892    
       15325  0.8041819    
       15326  0.4311058    
       15329  0.9188055    
       15330  0.7857618    
       15331  0.4292873    
       15333  0.5562612    
       15336  0.2881356    
       15337  0.5568343    
       15343  0.6969475    
       15345  0.7920215    
       15346  0.9124203    
       15347  9.2847206E-02
       15348  0.6884236    
       15350  0.2504915    
       15352  0.6883429    
       15353  0.8019857    
       15354  0.2614883    
       15357  0.2517239    
       15358  0.2427949    
       15359  0.2515691    
       15361  9.3657359E-02
       15363  0.2530517    
       15364  0.5511348    
       15366  0.2520666    
       15368  0.2698993    
       15373  0.6887254    
       15374  0.6905643    
       15376  0.7920284    
       15377  0.7889131    
       15378  0.5491670    
       15379  0.4332697    
       15380  0.2537637    
       15381  0.2882923    
       15389  0.4305353    
       15390  0.5123096    
       15391  0.2494796    
       15392  9.3846694E-02
       15393  9.2751600E-02
       15394  0.8061164    
       15395  0.6870691    
       15396  0.5491613    
       15397  0.7886018    
       15399  0.6677961    
       15400  0.6874015    
       15401  0.4300941    
       15402  9.2835173E-02
       15403  0.4321902    
       15408  0.4274125    
       15411  0.4342741    
       15412  0.4366944    
       15415  0.9134204    
       15416  0.2467999    
       15417  0.2561374    
       15419  0.2505621    
       15420  0.7859094    
       15422  0.2581516    
       15423  0.7908724    
       15424  0.7969995    
       15427  0.6886355    
       15428  0.2753291    
       15429  0.9120291    
       15434  0.5512105    
       15435  0.2644609    
       15436  0.2532039    
       15437  0.4323478    
       15440  0.5515066    
       15443  0.4351238    
       15444  0.7887877    
       15445  0.9087443    
       15446  0.7879966    
       15447  0.4302014    
       15450  0.4366010    
       15452  0.5540213    
       15455  0.7894390    
       15456  0.5530378    
       15459  0.4287355    
       15461  0.5512165    
       15462  0.7879705    
       15463  0.8763272    
       15464  0.4290262    
       15466  0.7882884    
       15467  0.7879562    
       15468  0.7881162    
       15469  0.2091498    
       15471  0.7878813    
       15472  0.5591328    
       15474  0.5551726    
       15475  0.2771037    
       15476  0.2651210    
       15477  0.7904860    
       15479  0.2492877    
       15480  9.3638010E-02
       15484  0.5526966    
       15485  0.2716407    
       15486  0.5542052    
       15487  9.3157470E-02
       15488  0.4368463    
       15489  0.4317520    
       15491  0.2478174    
       15492  0.7971416    
       15493  0.5521812    
       15496  0.7922882    
       15497  0.4304810    
       15499  0.4438684    
       15500  0.9129696    
       15502  9.3020849E-02
       15504  9.3979031E-02
       15505  9.2887245E-02
       15508  0.9061797    
       15512  0.5526344    
       15513  0.5516891    
       15514  0.4351124    
       15516  0.4295297    
       15517  0.5604746    
       15519  0.2524629    
       15522  9.2838965E-02
       15523  0.2696764    
       15525  9.1764733E-02
       15526  0.6886314    
       15527  0.4155233    
       15528  9.3641676E-02
       15529  0.9323213    
       15530  0.6869788    
       15531  0.4301473    
       15532  9.2730075E-02
       15533  0.9118223    
       15534  0.2507763    
       15535  0.7868019    
       15539  0.7891941    
       15543  0.2523187    
       15544  0.4310232    
       15545  0.2519117    
       15546  0.6893870    
       15548  0.7881377    
       15549  0.9110881    
       15550  0.4340920    
       15553  0.6897255    
       15554  0.9146711    
       15555  9.3654573E-02
       15556  9.1733694E-02
       15559  0.9140092    
       15560  0.5463918    
       15562  0.6887446    
       15563  9.4492964E-02
       15564  0.7885128    
       15565  9.3672626E-02
       15566  0.9095397    
       15567  0.9141884    
       15569  9.3780324E-02
       15570  0.4296030    
       15571  0.6963651    
       15572  0.4315245    
       15573  0.5533319    
       15575  0.9105324    
       15578  0.2515969    
       15584  0.2539643    
       15585  0.5522342    
       15587  0.4297464    
       15588  0.2519833    
       15591  0.4273828    
       15592  0.2517177    
       15593  0.6894386    
       15595  0.7169623    
       15598  0.2524614    
       15605  0.2664708    
       15606  0.5512962    
       15607  9.5640175E-02
       15608  0.2512339    
       15609  0.2619203    
       15610  9.3296006E-02
       15612  0.2521068    
       15616  0.2520954    
       15617  0.7882386    
       15618  0.9124836    
       15619  0.7891015    
       15620  0.9131112    
       15621  0.8994423    
       15622  0.4339456    
       15623  0.6889161    
       15624  0.7983363    
       15625  0.4314591    
       15627  9.5646285E-02
       15628  0.6867569    
       15629  9.6281119E-02
       15630  9.3560912E-02
       15631  9.2029773E-02
       15632  0.5783622    
       15633  9.1133595E-02
       15634  0.5535865    
       15636  0.2521367    
       15637  0.9120083    
       15638  0.2561814    
       15639  0.8334163    
       15640  0.6880851    
       15641  0.3131368    
       15642  0.1310803    
       15644  0.7890317    
       15646  0.6881799    
       15648  0.9120777    
       15651  0.4303484    
       15652  9.2942372E-02
       15653  0.4376852    
       15654  0.7905338    
       15655  0.9120802    
       15656  0.2699949    
       15659  0.8021046    
       15660  0.2499126    
       15661  0.7883941    
       15663  0.5625535    
       15664  0.4790026    
       15665  0.2817512    
       15666  0.9138624    
       15667  0.7889823    
       15668  9.2576556E-02
       15669  0.7907572    
       15671  0.6883149    
       15672  0.5527644    
       15675  0.7900665    
       15677  6.2081676E-02
       15678  0.4324491    
       15680  0.6831831    
       15681  0.6871799    
       15683  0.7897760    
       15687  0.4291637    
       15689  0.7578763    
       15690  0.2239718    
       15694  0.9120392    
       15695  0.2761015    
       15697  0.2514949    
       15698  0.6784658    
       15699  0.1775744    
       15702  0.9293653    
       15703  0.2538138    
       15704  0.4286423    
       15705  0.7945749    
       15706  0.6888240    
       15707  0.9144275    
       15709  0.7895669    
       15712  9.4033107E-02
       15714  0.5402755    
       15715  0.6909326    
       15717  0.4326878    
       15718  0.6878509    
       15721  0.7993666    
       15723  9.3387797E-02
       15724  0.7908148    
       15725  0.2716888    
       15726  0.2511598    
       15728  0.2516609    
       15732  0.4344941    
       15733  0.4296367    
       15734  0.9150724    
       15735  0.4289467    
       15738  0.5507390    
       15740  0.2506558    
       15741  0.5537015    
       15742  0.5530235    
       15743  9.6820749E-02
       15747  9.3500510E-02
       15754  0.6882552    
       15756  0.6880409    
       15757  0.2891612    
       15758  9.2593491E-02
       15760  0.2703296    
       15761  9.4174393E-02
       15763  0.4346532    
       15765  9.4425671E-02
       15767  0.5532658    
       15768  0.4304235    
       15769  0.5537365    
       15774  0.6886855    
       15775  0.8179483    
       15776  0.4317091    
       15778  0.2532354    
       15781  0.6788473    
       15782  0.9145599    
       15783  0.7925311    
       15786  0.2497719    
       15787  0.2742086    
       15788  0.7937845    
       15790  0.9156231    
       15792  0.5528922    
       15794  0.9122176    
       15795  0.6881166    
       15796  0.2514851    
       15798  0.2533812    
       15800  0.6865110    
       15801  0.4362743    
       15802  0.2534746    
       15803  0.9259596    
       15804  0.2523672    
       15806  0.7901442    
       15808  0.2504240    
       15809  0.6892258    
       15811  0.9146886    
       15812  0.2542233    
       15814  0.9139087    
       15815  0.5313973    
       15819  9.5305793E-02
       15820  0.2513224    
       15822  0.4312176    
       15823  0.2648354    
       15824  9.2690803E-02
       15825  9.2994466E-02
       15830  0.2505472    
       15831  0.5515452    
       15833  9.3447641E-02
       15834  0.4310046    
       15835  9.3974955E-02
       15838  0.4321673    
       15840  9.3922526E-02
       15842  0.5541291    
       15844  0.4319828    
       15845  0.7887987    
       15846  0.6828547    
       15848  0.6891817    
       15850  0.4304079    
       15851  8.9911334E-02
       15852  0.8667915    
       15854  0.9143938    
       15855  0.4311118    
       15856  0.2520364    
       15857  0.4287460    
       15858  0.2529711    
       15860  9.4029367E-02
       15862  0.2577896    
       15863  0.5519652    
       15864  9.2408866E-02
       15865  0.7948919    
       15866  0.4335856    
       15867  0.5531673    
       15868  0.5497004    
       15870  0.2322397    
       15872  0.6886561    
       15873  0.2510328    
       15875  9.4985865E-02
       15877  9.2222229E-02
       15878  0.7994853    
       15880  9.1589592E-02
       15884  0.6039612    
       15886  0.5493290    
       15887  0.9087290    
       15888  0.4347692    
       15889  9.3181752E-02
       15891  9.2852570E-02
       15893  0.4208253    
       15894  0.5251602    
       15896  0.1377102    
       15897  0.5526776    
       15899  9.2580721E-02
       15902  0.5524429    
       15903  9.1527253E-02
       15905  0.5521793    
       15906  0.9137171    
       15907  0.6874011    
       15909  0.2761453    
       15911  0.4308350    
       15914  0.4307981    
       15915  0.4326103    
       15916  9.2567623E-02
       15918  0.6883339    
       15919  0.7892616    
       15920  0.4338790    
       15921  0.9145216    
       15923  9.0519831E-02
       15924  0.9155988    
       15926  0.6776755    
       15928  0.4310561    
       15929  9.3930706E-02
       15930  0.4299935    
       15931  0.5495169    
       15933  0.4665988    
       15934  0.2513888    
       15937  0.4301735    
       15938  0.4284378    
       15939  0.5527647    
       15940  9.2979848E-02
       15941  0.9129927    
       15943  9.3769036E-02
       15944  0.2510664    
       15946  0.7895274    
       15949  0.4312452    
       15950  0.5523372    
       15951  0.6893885    
       15954  0.2749481    
       15955  0.5527675    
       15957  0.2684286    
       15958  9.2824787E-02
       15959  0.7905308    
       15960  0.5529639    
       15962  0.2535237    
       15963  0.5551522    
       15964  0.6875951    
       15965  0.4396983    
       15966  0.4217048    
       15967  0.7880782    
       15969  0.2511325    
       15970  0.2622328    
       15973  0.9162754    
       15974  0.4303071    
       15975  0.6887099    
       15976  0.2522054    
       15977  0.7938271    
       15979  0.5516331    
       15980  0.4301863    
       15981  0.2673966    
       15982  0.2698990    
       15987  0.6879428    
       15988  0.2552220    
       15991  0.4288584    
       15993  0.5571446    
       15994  0.9121673    
       15995  8.5541330E-02
       15996  8.2239121E-02
       15999  0.4289853    
       16000  0.9116260    
       16002  0.2528728    
       16003  0.4313153    
       16004  0.2535205    
       16005  9.3655162E-02
       16006  0.2523375    
       16007  0.7883543    
       16010  0.2740952    
       16012  0.4326973    
       16013  0.4303047    
       16014  0.2657691    
       16016  9.3595110E-02
       16017  0.4316206    
       16018  0.2548341    
       16020  0.6885127    
       16023  0.4306546    
       16024  9.2450202E-02
       16028  0.4303200    
       16030  0.2585878    
       16031  0.4291746    
       16032  0.2584197    
       16034  0.6882086    
       16035  9.4142109E-02
       16036  0.7875896    
       16037  0.4320863    
       16039  0.2485310    
       16041  0.6888937    
       16042  0.6882907    
       16043  9.1845103E-02
       16045  0.4295001    
       16046  0.2667260    
       16047  0.2679186    
       16049  0.2641391    
       16050  0.4321351    
       16052  0.5538501    
       16053  0.7898596    
       16057  9.2447363E-02
       16058  0.2537180    
       16059  0.4297774    
       16061  0.9085193    
       16062  0.4359623    
       16066  0.4326908    
       16067  0.9124056    
       16069  0.7883460    
       16073  0.2516452    
       16074  0.4318511    
       16077  0.5532666    
       16078  0.5524377    
       16079  0.4339749    
       16080  0.2504934    
       16081  0.6884632    
       16083  9.4175301E-02
       16084  0.2652716    
       16085  0.9129996    
       16087  9.2833251E-02
       16088  0.5541582    
       16091  9.8496132E-02
       16092  0.4273821    
       16093  0.6964270    
       16095  0.1334637    
       16096  0.2717385    
       16098  0.4323539    
       16099  9.4417460E-02
       16102  0.7901441    
       16103  0.8624775    
       16107  0.2493819    
       16108  0.4344953    
       16110  0.9154832    
       16112  0.5521279    
       16117  0.5527337    
       16119  0.2526616    
       16120  0.4433818    
       16121  9.2595145E-02
       16124  0.9135494    
       16125  0.6880404    
       16126  0.3688969    
       16127  9.4957925E-02
       16129  0.4432098    
       16131  0.4350545    
       16132  0.5559143    
       16133  0.4294324    
       16134  0.2512580    
       16136  0.2607424    
       16137  0.7883686    
       16142  0.7904029    
       16143  0.2529783    
       16144  9.4208241E-02
       16145  0.2617216    
       16146  0.4316082    
       16147  0.9107354    
       16148  0.2502024    
       16149  0.5219204    
       16151  0.6823283    
       16153  0.5457039    
       16154  0.1430788    
       16155  0.5527130    
       16156  0.9149411    
       16157  9.2749268E-02
       16158  0.2632799    
       16160  0.5531485    
       16162  9.2474848E-02
       16165  0.7906223    
       16166  9.1884933E-02
       16167  0.9107692    
       16168  0.6886066    
       16169  0.6895405    
       16170  0.9137660    
       16172  9.2265777E-02
       16174  0.8948603    
       16175  0.4335021    
       16176  9.3630284E-02
       16177  0.5508762    
       16178  0.7878430    
       16181  0.4294931    
       16182  0.1473023    
       16183  0.2603705    
       16184  0.9168419    
       16186  0.4311748    
       16188  0.4307913    
       16190  0.2514103    
       16192  0.7876062    
       16193  0.1072171    
       16194  0.4391409    
       16197  9.3629017E-02
       16198  0.7885234    
       16199  0.4299264    
       16201  0.7841106    
       16202  0.5522452    
       16203  0.5523114    
       16205  0.2544715    
       16206  0.6914382    
       16207  0.2753887    
       16212  0.2514954    
       16213  0.4360945    
       16216  0.6778930    
       16219  9.5725581E-02
       16220  0.2513866    
       16222  9.3659066E-02
       16223  0.2994196    
       16224  0.2492191    
       16225  0.4308975    
       16226  0.5550298    
       16227  0.7883739    
       16228  9.3553118E-02
       16229  0.4324143    
       16230  0.4298584    
       16232  0.5538357    
       16233  0.5524154    
       16234  9.5009349E-02
       16236  0.9131423    
       16239  0.4293573    
       16240  0.4306965    
       16242  0.9140905    
       16243  0.4280851    
       16244  9.2957973E-02
       16245  0.4337766    
       16247  0.5553168    
       16248  0.4301761    
       16249  0.2526549    
       16250  9.2827499E-02
       16251  0.7486817    
       16252  0.6889964    
       16254  0.6894230    
       16255  0.9132119    
       16256  0.7255517    
       16257  0.4299639    
       16259  0.5509434    
       16260  0.2662662    
       16261  0.9152273    
       16263  0.9138336    
       16264  0.2849859    
       16266  0.6880616    
       16267  0.2519074    
       16268  0.9541037    
       16269  0.2775801    
       16271  0.2452876    
       16274  0.5949646    
       16275  0.1633583    
       16276  0.4340187    
       16277  0.5547593    
       16278  0.2516012    
       16280  9.7392626E-02
       16281  0.4329735    
       16282  0.2521991    
       16283  0.5504708    
       16287  0.4433201    
       16289  0.2610665    
       16291  0.5508431    
       16292  0.2523951    
       16293  0.5509911    
       16294  9.3734384E-02
       16295  0.7872039    
       16297  8.9236118E-02
       16298  0.2547941    
       16299  0.2502714    
       16301  0.5802678    
       16302  0.9134952    
       16303  0.6355107    
       16305  0.2661136    
       16307  0.5520302    
       16310  0.9143223    
       16311  0.2720558    
       16313  0.6899238    
       16321  0.9231584    
       16324  0.7832263    
       16326  0.7920271    
       16327  0.2484916    
       16328  0.2497640    
       16330  0.9127819    
       16331  0.5531837    
       16333  0.5530246    
       16335  0.6898851    
       16336  0.6885101    
       16337  0.4334233    
       16338  0.6870793    
       16339  0.9137445    
       16340  0.5536248    
       16342  0.2576404    
       16343  0.9100648    
       16344  0.9132318    
       16347  0.5515380    
       16349  0.2528312    
       16351  0.2598178    
       16355  9.0931483E-02
       16357  0.7835335    
       16359  0.7911978    
       16361  0.2527727    
       16362  0.7940041    
       16363  0.6872427    
       16364  0.7599694    
       16366  0.7879563    
       16367  0.4306459    
       16368  0.5596777    
       16369  0.9067300    
       16370  0.9114711    
       16372  0.2728865    
       16376  0.9147987    
       16377  0.7928843    
       16378  0.2679290    
       16381  0.9050083    
       16383  0.4339613    
       16386  0.8837864    
       16388  9.2928849E-02
       16389  0.7886406    
       16391  0.2602468    
       16392  9.9370293E-02
       16393  0.5760843    
       16394  0.7874112    
       16396  0.5524163    
       16397  0.9147967    
       16399  0.6963832    
       16400  9.4830096E-02
       16405  0.4335071    
       16406  0.4295071    
       16407  0.6879851    
       16412  0.5511164    
       16413  0.9152073    
       16415  9.3200311E-02
       16418  0.6876412    
       16419  0.2526936    
       16420  0.7894138    
       16427  9.7610816E-02
       16428  0.4306158    
       16430  0.6887595    
       16432  0.4299552    
       16433  0.6558822    
       16434  0.2486690    
       16435  0.4302347    
       16437  9.3608625E-02
       16438  0.4295793    
       16440  9.2370264E-02
       16442  9.1392346E-02
       16445  0.4317161    
       16446  0.6885617    
       16447  0.4046375    
       16448  0.1458326    
       16449  0.9103525    
       16450  0.4329595    
       16451  0.4283283    
       16454  4.6307016E-02
       16455  9.2036858E-02
       16456  9.3059041E-02
       16457  0.5520525    
       16458  0.5533374    
       16459  0.7507513    
       16460  7.6101050E-02
       16462  0.9133492    
       16463  0.2512821    
       16464  9.2646115E-02
       16467  0.4322006    
       16468  0.4383253    
       16469  0.2699464    
       16470  0.5466298    
       16471  0.8808472    
       16472  0.6883987    
       16473  0.4324616    
       16474  0.3136924    
       16476  0.4381985    
       16477  0.7909296    
       16480  0.9179369    
       16481  0.2594437    
       16482  9.2173256E-02
       16486  9.1439493E-02
       16487  0.7909230    
       16488  0.9127986    
       16489  0.7905856    
       16490  0.5515078    
       16491  0.6876687    
       16492  0.9157972    
       16494  0.9144170    
       16495  0.9112393    
       16499  0.4291208    
       16502  0.4294230    
       16503  0.6887510    
       16504  0.5529748    
       16507  0.9089429    
       16511  0.2523873    
       16512  0.2555118    
       16514  9.3245186E-02
       16515  0.6894006    
       16516  0.4424170    
       16517  0.4345382    
       16518  0.6886247    
       16519  0.5520614    
       16521  0.4325047    
       16522  0.9202691    
       16523  0.7893080    
       16524  0.8300762    
       16525  0.9142742    
       16527  0.2528145    
       16528  0.7877476    
       16529  9.3651816E-02
       16531  0.7855160    
       16533  0.2679880    
       16534  0.6875069    
       16536  0.9152934    
       16538  0.4351534    
       16539  0.6883956    
       16540  0.1029686    
       16541  0.2512487    
       16542  0.4327812    
       16546  0.9144753    
       16548  0.4379493    
       16549  0.6891031    
       16550  0.7881746    
       16551  8.4669270E-02
       16552  0.5211602    
       16553  0.9106362    
       16556  0.9145893    
       16557  9.3173310E-02
       16559  9.2246547E-02
       16561  0.5527737    
       16563  0.6881240    
       16565  0.7879919    
       16567  0.6819700    
       16568  0.9146584    
       16570  9.2902988E-02
       16573  0.4317121    
       16574  0.9148657    
       16576  0.2545554    
       16578  0.9154961    
       16579  0.4299089    
       16580  0.7942493    
       16582  0.9172118    
       16585  9.4649822E-02
       16588  9.3976885E-02
       16591  9.5348127E-02
       16593  0.2502958    
       16594  0.9125310    
       16596  0.9201708    
       16600  0.9110771    
       16601  0.7893100    
       16603  0.6871389    
       16608  0.9112867    
       16610  0.2518378    
       16612  0.7898020    
       16613  0.6885879    
       16616  0.4324266    
       16619  0.7911373    
       16620  0.6880560    
       16621  0.2519255    
       16623  0.3146138    
       16625  0.4238787    
       16626  0.2509602    
       16627  0.7842385    
       16628  0.2608369    
       16629  0.3057451    
       16630  0.9131269    
       16632  0.2385171    
       16634  0.7886152    
       16636  0.2702461    
       16637  0.5531342    
       16639  0.2550616    
       16640  0.4303485    
       16641  0.2559454    
       16642  0.2584058    
       16643  0.7885891    
       16644  0.5521566    
       16646  0.2542740    
       16648  0.2675510    
       16649  0.5518289    
       16651  0.4368013    
       16652  0.1075410    
       16655  0.2494629    
       16657  0.2131774    
       16658  0.6894723    
       16659  0.7880849    
       16660  0.7926757    
       16661  0.6884952    
       16662  0.9127233    
       16663  0.5917968    
       16664  0.7883380    
       16666  0.2697656    
       16667  0.4315895    
       16668  0.4309939    
       16669  9.3092665E-02
       16674  0.6858459    
       16676  0.5512628    
       16680  0.4300268    
       16681  0.8428730    
       16682  0.2513243    
       16684  0.5532303    
       16686  0.4316471    
       16687  0.2510127    
       16688  9.4678126E-02
       16689  0.7959582    
       16690  9.2633441E-02
       16691  0.7914489    
       16692  0.4220272    
       16693  0.5554335    
       16694  0.9122768    
       16696  0.2584255    
       16697  0.4765489    
       16699  0.9193931    
       16701  0.9126142    
       16702  0.5553749    
       16703  9.3236126E-02
       16704  0.7890112    
       16706  0.9095609    
       16708  0.6692163    
       16711  0.2702389    
       16714  0.4340841    
       16715  9.1799356E-02
       16717  0.9124966    
       16718  0.9126430    
       16719  0.5537511    
       16720  9.1431461E-02
       16722  0.7934802    
       16723  0.2513470    
       16724  0.9106909    
       16725  0.7857860    
       16726  0.7957978    
       16727  0.7710689    
       16728  0.3050922    
       16729  0.9109293    
       16731  9.2883497E-02
       16732  0.4342237    
       16733  0.2517811    
       16734  9.2304282E-02
       16737  0.2714340    
       16739  0.4360054    
       16741  0.6897122    
       16742  0.5528458    
       16744  0.9035663    
       16745  0.4295496    
       16747  0.4375187    
       16749  0.4222463    
       16750  0.4287997    
       16751  0.6899617    
       16754  0.5545140    
       16761  0.6883929    
       16762  0.2514653    
       16763  0.5591137    
       16766  0.4340897    
       16767  0.6891069    
       16768  0.6905323    
       16771  0.7909570    
       16772  0.7961248    
       16774  0.7874871    
       16776  0.1322554    
       16778  0.6898106    
       16780  0.2708141    
       16782  9.1398045E-02
       16783  0.1426608    
       16784  0.2497424    
       16785  0.6893426    
       16786  0.2709163    
       16788  0.2494949    
       16789  0.5515327    
       16791  0.7910383    
       16792  0.4376199    
       16793  0.7883499    
       16795  0.4307377    
       16796  9.3823478E-02
       16797  0.7854686    
       16800  0.9147131    
       16801  0.9130183    
       16802  0.6884496    
       16803  0.4353165    
       16804  0.8364794    
       16805  0.6887980    
       16806  0.4314382    
       16807  0.5558877    
       16809  0.2524529    
       16810  0.7882395    
       16812  0.7891079    
       16815  9.3047470E-02
       16818  0.9139934    
       16819  0.6886137    
       16822  0.9132577    
       16826  0.2694821    
       16827  0.2504437    
       16828  0.5530105    
       16829  0.2497502    
       16831  0.7922474    
       16832  0.7936174    
       16833  0.2189528    
       16834  0.2523069    
       16836  0.2688690    
       16837  0.9233734    
       16838  0.5455022    
       16840  0.5497530    
       16841  0.6887417    
       16842  9.2979975E-02
       16843  9.3111150E-02
       16844  0.5525936    
       16845  9.2734501E-02
       16847  0.7928825    
       16849  0.2761516    
       16850  0.5529983    
       16852  0.9135674    
       16854  0.6889651    
       16855  0.2512430    
       16856  0.9128593    
       16858  0.9167266    
       16860  0.4283308    
       16861  5.8843426E-02
       16863  0.6464673    
       16864  0.5541447    
       16866  0.5549824    
       16867  0.4289748    
       16868  0.4299431    
       16872  0.5527570    
       16873  9.5691554E-02
       16874  0.5660123    
       16875  0.6879857    
       16878  0.7825693    
       16879  0.2532749    
       16882  0.4366018    
       16883  0.2519887    
       16885  0.7881963    
       16886  0.6876360    
       16888  0.4293659    
       16889  0.4353764    
       16890  0.2445286    
       16891  0.1294228    
       16893  0.1180647    
       16896  0.7899148    
       16897  9.1757856E-02
       16898  0.6445874    
       16900  9.3177080E-02
       16901  0.4299600    
       16902  0.6892453    
       16904  0.4348176    
       16908  0.4323719    
       16909  0.9161417    
       16911  0.2563007    
       16912  9.2751399E-02
       16913  9.4126895E-02
       16914  0.6837563    
       16916  0.4277794    
       16917  0.5488864    
       16919  0.6937757    
       16921  0.5532091    
       16922  0.5529037    
       16924  0.4289663    
       16925  0.7876760    
       16927  0.6875976    
       16928  9.4080567E-02
       16930  0.5533676    
       16933  0.6885766    
       16935  0.9075835    
       16939  0.4306201    
       16940  0.9149280    
       16941  0.7931323    
       16942  0.4323080    
       16945  0.6883236    
       16947  0.3480310    
       16948  0.2518865    
       16950  0.5525789    
       16951  0.6873839    
       16952  0.2740487    
       16953  0.2667627    
       16954  0.4331984    
       16957  0.2618763    
       16958  0.6866613    
       16959  0.7874023    
       16960  0.2802547    
       16963  0.4337076    
       16965  0.2661122    
       16972  0.2517552    
       16973  0.5639447    
       16976  0.6059515    
       16977  0.4295755    
       16978  0.5531503    
       16979  0.6901199    
       16980  9.2989169E-02
       16982  0.6884949    
       16984  0.4294756    
       16985  0.5523482    
       16986  9.3838982E-02
       16987  0.5520455    
       16990  0.9205302    
       16991  0.6915269    
       16992  0.9139867    
       16993  0.6855125    
       16994  0.4320781    
       16997  0.4306817    
       16998  0.5510307    
       16999  0.2682787    
       17001  0.5526305    
       17004  0.4300494    
       17005  0.6860577    
       17007  0.5519294    
       17011  0.9137082    
       17012  0.6878792    
       17015  9.2297770E-02
       17017  0.2324200    
       17018  0.9132923    
       17019  0.4346737    
       17021  9.3387678E-02
       17025  0.7900557    
       17026  0.5498548    
       17027  0.8915904    
       17028  0.7908308    
       17032  0.2895480    
       17034  0.5543079    
       17035  0.2526849    
       17039  0.4320742    
       17041  0.2519533    
       17043  0.5519255    
       17044  0.5444509    
       17045  0.9151280    
       17047  0.7982433    
       17049  0.4340173    
       17050  0.2538157    
       17053  0.2506789    
       17056  0.4360056    
       17058  0.7900784    
       17059  0.5512753    
       17060  9.3633875E-02
       17061  0.7985417    
       17062  0.9126505    
       17063  0.4281687    
       17064  0.5544790    
       17065  0.6883959    
       17067  9.5054694E-02
       17068  0.4353494    
       17070  0.2574072    
       17072  0.8740012    
       17076  0.4301143    
       17080  0.9175532    
       17081  0.6892287    
       17082  9.2558779E-02
       17084  0.6881262    
       17086  0.1225195    
       17089  0.5527104    
       17090  0.4298306    
       17091  0.4312682    
       17092  0.5590873    
       17093  0.8957005    
       17094  0.2719799    
       17095  0.7857119    
       17096  0.2538549    
       17097  0.6884751    
       17098  0.2873790    
       17100  0.2528867    
       17103  0.6888979    
       17104  0.2511230    
       17106  0.2554299    
       17107  0.7883137    
       17108  0.2506728    
       17109  9.2736915E-02
       17111  0.4298659    
       17115  0.2580384    
       17117  0.9834584    
       17118  0.5527641    
       17119  0.7876515    
       17120  0.6876410    
       17121  0.2630021    
       17123  0.4365452    
       17125  0.2542523    
       17128  0.4293266    
       17132  0.9185497    
       17133  0.2539927    
       17134  0.2515383    
       17135  0.7918409    
       17136  0.2526774    
       17139  0.6883048    
       17140  0.4339792    
       17143  9.3712054E-02
       17144  0.2539124    
       17145  9.2623211E-02
       17146  0.6884104    
       17147  0.9141518    
       17149  0.9161201    
       17150  0.5296276    
       17152  0.2560452    
       17153  0.4357496    
       17154  0.6870723    
       17156  0.6881173    
       17157  8.9094482E-02
       17158  0.4314471    
       17161  0.6884337    
       17162  0.9175732    
       17163  0.9147865    
       17164  0.5545166    
       17167  0.2528675    
       17168  9.2144474E-02
       17170  0.6884243    
       17172  0.2525384    
       17173  0.4355185    
       17174  9.3645826E-02
       17175  9.3615793E-02
       17179  0.5532436    
       17180  0.9134561    
       17182  0.9139841    
       17184  9.3136400E-02
       17185  0.2515587    
       17186  0.2606748    
       17189  0.9069560    
       17190  0.2512981    
       17191  9.3054235E-02
       17192  0.1221477    
       17193  0.7962853    
       17196  0.2509642    
       17197  0.6887513    
       17198  0.9105743    
       17199  0.2502007    
       17200  9.3124710E-02
       17201  0.2536618    
       17202  0.4299802    
       17204  0.4795626    
       17206  0.2504726    
       17207  0.2916119    
       17208  9.2505828E-02
       17209  0.5524675    
       17210  0.9143495    
       17211  9.3331844E-02
       17213  0.6852641    
       17214  0.5484055    
       17216  0.9120657    
       17217  0.2523924    
       17218  0.2546859    
       17219  0.9075146    
       17220  9.8870285E-02
       17221  0.4216192    
       17223  0.2684332    
       17225  0.7893792    
       17226  0.2509087    
       17227  0.2550379    
       17230  0.6884788    
       17232  0.5551678    
       17235  0.5512582    
       17236  0.2624728    
       17237  9.9947535E-02
       17238  0.5485681    
       17239  0.9119982    
       17240  0.5359721    
       17241  0.2498493    
       17242  0.8817691    
       17243  0.7932730    
       17244  0.5529482    
       17249  0.4298710    
       17252  0.7885542    
       17257  0.9170898    
       17260  0.6881571    
       17262  0.5528844    
       17263  0.2532559    
       17264  0.2685240    
       17265  9.5164090E-02
       17266  0.7858809    
       17268  0.2509205    
       17269  0.4039048    
       17270  0.6574089    
       17271  0.4309243    
       17273  9.2476092E-02
       17274  0.2723073    
       17277  9.3280226E-02
       17278  0.6824721    
       17279  0.4301598    
       17280  0.6523033    
       17281  0.4321752    
       17282  0.2647703    
       17283  0.4301497    
       17285  0.2545362    
       17286  0.6882434    
       17288  9.5486693E-02
       17290  0.2657453    
       17292  0.6850506    
       17293  0.2542364    
       17295  8.4753864E-02
       17296  0.6893882    
       17298  0.9098582    
       17299  0.4299037    
       17300  0.5944963    
       17301  0.7874171    
       17302  0.7877985    
       17304  0.7881848    
       17305  0.5563201    
       17306  0.5502865    
       17307  0.4292290    
       17308  9.6855901E-02
       17310  0.4380032    
       17311  0.2676078    
       17313  0.9146061    
       17314  0.7909980    
       17315  0.6877591    
       17317  0.5528513    
       17320  0.7840658    
       17321  0.6883762    
       17322  0.2534117    
       17325  0.6881132    
       17326  0.2525713    
       17327  9.2038490E-02
       17329  0.5523979    
       17331  0.7870623    
       17332  9.5575914E-02
       17336  0.5562637    
       17337  0.4307797    
       17338  0.6933653    
       17339  0.7936243    
       17340  9.3395703E-02
       17341  0.4411217    
       17342  0.4296775    
       17343  0.9143801    
       17345  9.3747318E-02
       17346  0.6884134    
       17347  9.3174338E-02
       17348  0.5134986    
       17349  0.2789707    
       17350  0.2527185    
       17352  0.7873398    
       17354  0.6893832    
       17359  9.2481948E-02
       17361  0.6886107    
       17362  0.2516624    
       17363  0.9134018    
       17367  0.6871989    
       17368  0.2722809    
       17371  9.3261279E-02
       17373  0.2605390    
       17375  0.4328996    
       17377  0.4491304    
       17378  0.9139639    
       17379  0.9132124    
       17380  0.7887397    
       17384  0.7888471    
       17386  0.5575789    
       17387  0.2536781    
       17389  0.5616833    
       17391  9.3562968E-02
       17392  0.6926418    
       17393  0.5527524    
       17395  0.5528643    
       17396  0.7896297    
       17398  9.2845649E-02
       17400  0.4348447    
       17402  0.2640697    
       17404  0.4786233    
       17406  9.3019240E-02
       17407  0.6884342    
       17409  7.8448534E-02
       17410  0.5107200    
       17411  0.5541647    
       17412  0.2504184    
       17416  9.2646576E-02
       17418  0.4295818    
       17419  9.4676934E-02
       17420  0.4384565    
       17421  0.5564075    
       17422  0.2562107    
       17423  0.6882387    
       17426  0.9128092    
       17427  0.9099376    
       17428  0.4308847    
       17431  0.7878415    
       17432  0.2539781    
       17436  0.2522017    
       17438  0.4332586    
       17440  0.2651266    
       17441  9.1618933E-02
       17442  0.4303393    
       17443  9.3197696E-02
       17444  0.7943035    
       17448  0.7949141    
       17449  0.2533997    
       17450  0.2493812    
       17452  0.7192661    
       17454  0.4270875    
       17455  0.9064944    
       17457  0.4336278    
       17458  0.9104818    
       17461  0.9143428    
       17462  9.1069467E-02
       17463  0.9114432    
       17464  0.5487919    
       17465  0.2707390    
       17466  0.2747274    
       17467  0.7895776    
       17468  0.2506574    
       17469  0.7957858    
       17471  0.4289275    
       17472  0.2534909    
       17474  0.2689513    
       17477  0.6865380    
       17479  0.4350770    
       17480  9.1443911E-02
       17481  9.0882368E-02
       17483  0.4335327    
       17484  0.5540525    
       17485  0.7376773    
       17486  0.7890290    
       17487  0.6877961    
       17488  0.7889521    
       17489  0.4323395    
       17490  0.6563075    
       17491  0.8513005    
       17492  8.9469731E-02
       17493  0.9112770    
       17494  0.7836881    
       17497  0.3253114    
       17498  9.4627619E-02
       17499  0.9106463    
       17500  0.6935207    
       17502  0.2662457    
       17503  9.1139540E-02
       17504  0.6868209    
       17505  0.5492211    
       17507  0.5523640    
       17508  0.9106957    
       17509  0.3253109    
       17510  0.8860381    
       17511  0.2748637    
       17514  0.5530791    
       17516  0.5525862    
       17518  0.4302055    
       17519  9.2943631E-02
       17521  0.9101740    
       17522  0.4314670    
       17523  0.5529287    
       17525  0.2586021    
       17528  0.2535311    
       17529  0.9130339    
       17530  0.2621413    
       17531  9.5778152E-02
       17532  0.4336100    
       17533  0.4272760    
       17537  0.9122173    
       17538  0.2695204    
       17540  0.9155336    
       17541  9.3610175E-02
       17543  0.8027187    
       17544  0.9137637    
       17545  0.2791012    
       17548  0.2670855    
       17550  8.9332782E-02
       17553  9.0114504E-02
       17555  0.4301843    
       17556  9.2338152E-02
       17557  0.6892563    
       17558  0.2505459    
       17559  0.7885933    
       17561  0.2543296    
       17563  9.3117476E-02
       17564  0.5531309    
       17565  0.1289308    
       17566  0.9126174    
       17568  0.2511495    
       17569  9.1980100E-02
       17572  0.5525342    
       17573  0.7906309    
       17576  0.9094631    
       17577  0.2523778    
       17578  0.9144844    
       17579  0.9123782    
       17582  0.2606184    
       17585  9.5770717E-02
       17586  0.4351335    
       17588  0.6885543    
       17589  0.7931974    
       17591  0.2518319    
       17594  0.7894744    
       17598  0.9218551    
       17599  0.2605374    
       17602  0.6896458    
       17603  0.4299467    
       17606  0.2605257    
       17609  0.4855502    
       17611  0.6891381    
       17616  0.2618157    
       17618  0.2527367    
       17619  9.3600273E-02
       17620  0.7869942    
       17621  0.2529525    
       17625  0.6887457    
       17626  0.4159196    
       17627  9.8821953E-02
       17629  0.9116198    
       17630  0.4349639    
       17631  0.5539284    
       17632  0.4778388    
       17634  0.4305145    
       17635  0.4348009    
       17636  0.7904691    
       17637  0.1865604    
       17638  0.3402684    
       17641  0.2739571    
       17642  0.5521755    
       17643  0.9195430    
       17644  0.4333726    
       17646  0.7852056    
       17647  9.3615726E-02
       17652  0.2721982    
       17654  0.2513472    
       17655  0.2531145    
       17657  0.5529892    
       17659  0.6059268    
       17661  0.6894706    
       17662  0.9146420    
       17664  0.6893915    
       17666  0.2537062    
       17668  0.5533444    
       17669  0.6886328    
       17673  9.3782805E-02
       17674  0.2518112    
       17677  0.2536505    
       17678  0.7941461    
       17679  0.1270802    
       17682  0.5539823    
       17683  0.6877306    
       17686  0.4348618    
       17687  0.5514922    
       17689  9.9110946E-02
       17690  0.6891723    
       17691  0.2519339    
       17692  0.9110933    
       17693  0.4357340    
       17694  0.7924869    
       17695  0.7911213    
       17696  0.2545834    
       17697  0.2514537    
       17698  0.9112678    
       17699  0.9128917    
       17700  0.4314419    
       17701  0.3487008    
       17702  0.5518565    
       17703  0.9103405    
       17705  0.5526647    
       17706  0.6884738    
       17708  0.7873800    
       17710  0.4656831    
       17711  0.2519905    
       17714  0.3197197    
       17716  0.7869745    
       17718  0.2512140    
       17719  0.4799337    
       17720  0.5523955    
       17721  0.2541170    
       17722  4.9057238E-02
       17723  0.4345082    
       17724  0.2529047    
       17727  0.7911794    
       17728  0.5516207    
       17729  9.1516420E-02
       17730  0.4301971    
       17732  0.7923282    
       17733  0.1378105    
       17734  0.6881431    
       17737  0.9145152    
       17739  0.6994147    
       17740  0.7367553    
       17741  0.9116036    
       17742  0.4291122    
       17745  0.2511774    
       17747  0.4591545    
       17748  0.7896531    
       17749  0.9144134    
       17753  0.5533410    
       17754  0.2847043    
       17755  0.2517065    
       17757  9.3128659E-02
       17758  0.4288729    
       17760  0.6899641    
       17761  0.6880824    
       17762  0.2590495    
       17763  0.2499247    
       17765  0.2566683    
       17766  0.5305896    
       17768  0.8330668    
       17771  0.5533387    
       17772  0.4305848    
       17773  0.5515024    
       17774  0.5553406    
       17775  9.7882040E-02
       17776  0.4362321    
       17777  0.6888489    
       17778  0.9130565    
       17779  0.9154071    
       17782  0.8127370    
       17784  0.2653441    
       17785  0.2753406    
       17786  0.4356946    
       17787  0.5515447    
       17788  0.7945653    
       17790  0.6906622    
       17791  0.2219545    
       17792  0.2533187    
       17795  9.3999468E-02
       17796  0.4314333    
       17799  0.6873320    
       17800  0.6938879    
       17803  9.2813127E-02
       17806  0.5550933    
       17809  0.4343213    
       17810  0.2695383    
       17816  9.2557482E-02
       17817  9.5470369E-02
       17819  0.1028687    
       17821  9.3680114E-02
       17822  0.5487587    
       17823  0.2507841    
       17825  0.4375093    
       17826  0.4309342    
       17829  0.2654232    
       17832  0.8053776    
       17834  0.2498247    
       17835  0.7883281    
       17836  0.3458698    
       17837  0.6908990    
       17838  0.7885196    
       17839  0.5483291    
       17841  0.2772499    
       17842  0.4337215    
       17843  0.2546563    
       17844  0.5523540    
       17845  0.2509386    
       17851  0.5384659    
       17852  0.9089977    
       17853  0.6894931    
       17854  0.3040024    
       17855  0.4329409    
       17856  0.4324575    
       17857  0.9153838    
       17858  0.6793294    
       17860  0.7781770    
       17862  0.9136249    
       17863  0.7910771    
       17864  9.2962146E-02
       17865  0.5537498    
       17866  0.1262415    
       17867  0.9119893    
       17868  0.5540041    
       17872  0.4352478    
       17874  0.4322896    
       17878  0.4346542    
       17879  0.4350747    
       17881  0.9143528    
       17884  0.2590921    
       17886  0.6885204    
       17887  0.7886991    
       17888  0.6867080    
       17890  0.6893800    
       17891  0.6893657    
       17893  0.2501920    
       17894  0.4318579    
       17897  0.5519065    
       17899  0.2649250    
       17901  0.6828241    
       17906  0.6863984    
       17907  0.6902484    
       17908  9.4506711E-02
       17909  0.4356961    
       17912  0.4309877    
       17913  0.6567171    
       17916  0.7890385    
       17917  0.4343715    
       17918  0.7905862    
       17919  0.2541268    
       17921  0.6875120    
       17923  0.8061470    
       17925  0.7901574    
       17926  0.2652449    
       17928  0.2523799    
       17930  0.7893953    
       17933  0.4283880    
       17935  0.9140034    
       17937  0.2506223    
       17938  0.2550217    
       17941  0.5544355    
       17943  0.3926843    
       17944  0.9139411    
       17945  9.3229726E-02
       17946  0.9133141    
       17950  0.5501897    
       17951  0.2509239    
       17952  0.3969997    
       17959  0.5517469    
       17961  0.7890741    
       17962  9.1303401E-02
       17964  0.4337685    
       17966  0.5542973    
       17968  9.4696127E-02
       17969  0.2694694    
       17970  0.7906746    
       17971  0.5526605    
       17972  9.4874047E-02
       17973  0.2555361    
       17975  0.2502215    
       17978  0.4060820    
       17981  9.2450880E-02
       17984  9.3180038E-02
       17985  0.7865607    
       17989  0.7826720    
       17990  0.2511953    
       17994  0.5530021    
       17998  0.4282533    
       17999  0.6898632    
       18000  0.2652735    


==> Opinions and Rumors arxiv/Figures/agr/Mo_11.dat <==
  9.9999998E-03  2.9397354E-04
  2.0000000E-02  0.0000000E+00
  2.9999999E-02  3.9196471E-04
  3.9999999E-02  2.9397354E-04
  5.0000001E-02  1.2738854E-03
  5.9999999E-02  3.9196471E-04
  7.0000000E-02  7.8392943E-04
  7.9999998E-02  1.2738854E-03
  9.0000004E-02  5.6834887E-03
  0.1000000      0.1181774    
  0.1100000      3.7236649E-03
  0.1200000      8.8192063E-04
  0.1300000      1.3718766E-03
  0.1400000      1.2738854E-03
  0.1500000      1.1758942E-03
  0.1600000      2.9397354E-04
  0.1700000      2.9397354E-04
  0.1800000      1.9598236E-04
  0.1900000      2.9397354E-04
  0.2000000      9.7991178E-05
  0.2100000      5.8794708E-04
  0.2200000      5.8794708E-04
  0.2300000      1.0779030E-03
  0.2400000      9.7991177E-04
  0.2500000      9.7991182E-03
  0.2600000      0.1182754    
  0.2700000      3.2435082E-02
  0.2800000      1.7148457E-02
  0.2900000      3.9196471E-03
  0.3000000      2.6457619E-03
  0.3100000      1.8618325E-03
  0.3200000      1.0779030E-03
  0.3300000      8.8192063E-04
  0.3400000      8.8192063E-04
  0.3500000      6.8593828E-04
  0.3600000      3.9196471E-04
  0.3700000      4.8995588E-04
  0.3800000      3.9196471E-04
  0.3900000      9.7991177E-04
  0.4000000      1.0779030E-03
  0.4100000      1.5678589E-03
  0.4200000      1.7638413E-03
  0.4300000      3.3806957E-02
  0.4400000      0.1270946    
  0.4500000      5.2915239E-03
  0.4600000      2.3517883E-03
  0.4700000      1.7638413E-03
  0.4800000      1.2738854E-03
  0.4900000      6.8593828E-04
  0.5000000      1.0779030E-03
  0.5100000      1.1758942E-03
  0.5200000      8.8192063E-04
  0.5300000      1.4698678E-03
  0.5400000      1.6658501E-03
  0.5500000      9.7991182E-03
  0.5600000      0.1016169    
  0.5700000      2.4497795E-03
  0.5800000      1.6658501E-03
  0.5900000      1.0779030E-03
  0.6000000      1.6658501E-03
  0.6100000      8.8192063E-04
  0.6200000      4.8995588E-04
  0.6300000      9.7991177E-04
  0.6400000      7.8392943E-04
  0.6500000      1.3718766E-03
  0.6600000      1.5678589E-03
  0.6700000      1.2738854E-03
  0.6800000      2.5477707E-03
  0.6900000      9.5247425E-02
  0.7000000      1.4502695E-02
  0.7100000      1.4698678E-03
  0.7200000      6.8593828E-04
  0.7300000      4.8995588E-04
  0.7400000      1.4698678E-03
  0.7500000      6.8593828E-04
  0.7600000      7.8392943E-04
  0.7700000      1.9598236E-04
  0.7800000      2.3517883E-03
  0.7900000      6.6046059E-02
  0.8000000      4.1548260E-02
  0.8100000      3.2337089E-03
  0.8200000      2.0578147E-03
  0.8300000      1.1758942E-03
  0.8400000      1.7638413E-03
  0.8500000      7.8392943E-04
  0.8600000      1.1758942E-03
  0.8700000      7.8392943E-04
  0.8800000      1.3718766E-03
  0.8900000      1.5678589E-03
  0.9000000      2.8417443E-03
  0.9100000      1.4306712E-02
  0.9200000      9.1425769E-02
  0.9300000      3.4296913E-03
  0.9400000      1.4698678E-03
  0.9500000      6.8593828E-04
  0.9600000      1.0779030E-03
  0.9700000      5.8794708E-04
  0.9800000      9.7991178E-05
  0.9900000      1.9598236E-04
   1.000000      9.7991178E-05


==> Opinions and Rumors arxiv/Figures/agr/Opn_11.dat <==
           4  0.2634051    
           7  0.9145081    
          10  0.6890234    
          15  0.5539697    
          16  0.4344702    
          17  0.6904434    
          18  0.4312733    
          22  0.5531310    
          26  0.6904383    
          27  0.4294492    
          28  0.7951855    
          29  0.3414675    
          32  0.4503053    
          33  0.7921222    
          35  0.1157534    
          36  0.2694914    
          37  0.5521718    
          38  0.6851752    
          39  0.2535262    
          42  0.5525878    
          44  0.7868987    
          45  0.2510174    
          46  0.6895665    
          48  0.5527388    
          49  9.0761557E-02
          50  0.7868333    
          53  0.7906045    
          57  0.4352278    
          62  0.2678758    
          66  0.4319217    
          67  0.7872217    
          68  9.3573458E-02
          70  0.6899132    
          72  0.4294447    
          73  0.7889212    
          74  0.4291338    
          75  0.5527948    
          76  0.4349653    
          78  0.4321045    
          81  0.2517420    
          83  0.2546121    
          84  0.7915305    
          85  0.4301947    
          86  0.5575464    
          88  0.7824067    
          90  0.7913755    
          91  9.2796184E-02
          94  0.2574581    
          95  0.7880805    
          98  0.6919469    
         101  0.4314006    
         103  0.4351070    
         106  0.2516964    
         109  0.4308547    
         110  0.6893857    
         111  9.4030775E-02
         114  0.6676786    
         115  0.4312525    
         117  0.4301594    
         122  0.5889187    
         124  0.6895878    
         125  0.7890142    
         127  0.4063101    
         128  9.3865342E-02
         130  0.4344425    
         132  0.2525124    
         133  0.4320271    
         135  0.6871180    
         136  0.4361452    
         138  0.2688471    
         141  0.9115383    
         142  0.7889612    
         146  0.4331532    
         148  0.9108952    
         149  0.6885275    
         153  9.2477486E-02
         157  0.2521531    
         158  0.2520818    
         159  0.4683961    
         160  0.4306093    
         161  0.8135528    
         164  9.2501983E-02
         165  0.6884171    
         166  0.6883131    
         168  0.4359747    
         169  0.5564895    
         172  9.3569040E-02
         173  0.2509484    
         175  0.7958749    
         176  0.7920236    
         177  0.2521836    
         179  0.7877070    
         180  0.5783623    
         181  0.9116901    
         182  0.2603637    
         184  0.5488424    
         187  0.6883540    
         191  0.1014825    
         194  0.4295968    
         197  0.9097301    
         198  9.4454840E-02
         199  0.2638468    
         204  0.8831603    
         206  0.9050235    
         208  0.4349874    
         209  0.2739733    
         210  0.2602674    
         212  0.9085702    
         215  0.6888916    
         217  9.3683213E-02
         218  0.2537438    
         219  0.7961774    
         221  0.5518305    
         222  0.9145998    
         223  0.4307325    
         225  0.7927397    
         226  0.6881242    
         227  0.5547800    
         229  0.6875920    
         232  0.4329597    
         236  0.6813125    
         238  0.5514100    
         239  9.1469988E-02
         241  0.5536557    
         243  0.4162221    
         244  0.5525644    
         245  0.7746063    
         246  0.9293926    
         248  0.4548425    
         249  0.2501030    
         251  0.7903927    
         253  0.7894330    
         254  0.9201156    
         255  0.9083025    
         258  0.5535015    
         259  0.4333728    
         260  0.6897426    
         261  0.4307718    
         264  0.4308077    
         270  0.2796523    
         271  0.9376258    
         273  0.5535130    
         277  0.6902035    
         280  0.2710151    
         281  0.4293451    
         282  0.2506620    
         288  0.7873785    
         291  0.4403419    
         292  0.2510163    
         293  0.4374330    
         294  0.6883769    
         295  0.2501806    
         296  0.9141420    
         298  0.4321694    
         300  8.4896222E-02
         301  0.6883130    
         302  0.2672340    
         303  0.2676319    
         305  0.2435476    
         307  0.2535933    
         310  0.2509453    
         312  9.2473947E-02
         313  9.1735274E-02
         314  0.2539226    
         319  0.9145806    
         324  0.9127518    
         328  9.4052114E-02
         331  0.5531030    
         333  0.2525423    
         336  9.3726285E-02
         338  0.9140739    
         339  0.5378486    
         343  0.4306858    
         347  0.9134835    
         349  0.9145060    
         350  0.5505813    
         351  0.5513365    
         352  0.2464872    
         353  0.4296618    
         354  0.4332197    
         355  9.3201295E-02
         357  0.4368699    
         358  0.2532450    
         359  0.6902243    
         365  0.7895728    
         366  9.2111766E-02
         367  9.3214892E-02
         368  9.5875800E-02
         370  0.2505203    
         371  0.9101146    
         373  0.6870774    
         374  0.4342701    
         376  0.9152499    
         378  9.4340779E-02
         379  0.4329423    
         380  0.4301061    
         381  0.4489463    
         389  0.6887774    
         390  9.3021601E-02
         391  0.4306925    
         392  0.9137288    
         394  0.4319324    
         395  0.2608970    
         396  0.5555757    
         397  0.2511217    
         398  0.4314825    
         403  0.9149625    
         405  0.5548166    
         410  0.4297982    
         415  0.6881578    
         419  0.4310358    
         421  0.5506007    
         422  0.4282409    
         424  0.9048589    
         425  0.2695247    
         429  0.2478144    
         430  9.3529530E-02
         432  0.7898591    
         433  0.5549795    
         434  0.2497447    
         436  0.4349850    
         440  9.9641152E-02
         441  0.4307235    
         442  0.2697899    
         443  0.6873833    
         444  0.9129117    
         446  0.8391753    
         448  9.3148582E-02
         449  9.2314355E-02
         450  0.9100732    
         451  0.2585819    
         452  0.6862345    
         453  0.2577172    
         457  0.6886718    
         459  9.3259245E-02
         460  0.2640837    
         462  0.4459040    
         464  0.6878666    
         465  0.6414983    
         470  0.6883704    
         471  0.5526807    
         472  0.5544798    
         473  0.2518510    
         478  0.2514701    
         479  0.5515966    
         480  0.5517412    
         482  0.6888761    
         484  0.2516070    
         485  4.7921028E-02
         486  0.5524801    
         491  0.7901863    
         496  0.2535155    
         497  0.5529975    
         501  0.6890264    
         504  0.4158209    
         509  0.7859361    
         512  0.5548406    
         513  0.4315175    
         517  0.3966735    
         518  0.6905379    
         519  0.5521960    
         521  0.2509530    
         522  0.4294722    
         523  0.9306424    
         525  0.7974960    
         527  0.9164624    
         528  0.4409836    
         529  0.7892714    
         530  0.4303083    
         531  0.2773873    
         532  0.2522827    
         533  0.2709811    
         536  0.4315364    
         538  0.4331746    
         540  9.4070680E-02
         545  0.4320675    
         547  0.6890168    
         548  0.7883131    
         549  0.4329019    
         551  0.2548400    
         554  0.7899218    
         555  9.3984485E-02
         557  0.2547978    
         558  0.6883948    
         561  0.9116593    
         563  0.5496905    
         564  0.9137740    
         568  0.5517362    
         571  0.8040466    
         572  0.2525940    
         573  0.6882096    
         574  0.6872871    
         580  0.9159160    
         581  0.4306384    
         584  0.5531725    
         585  0.6897107    
         586  0.4349895    
         587  0.6893030    
         590  0.6887684    
         592  0.7883258    
         596  0.4295589    
         597  0.5532311    
         598  0.5540200    
         600  0.2553372    
         601  0.7894296    
         604  0.2525359    
         606  9.2685893E-02
         607  0.6356078    
         609  0.9121861    
         611  8.9425452E-02
         614  6.0737405E-02
         615  0.2764251    
         616  0.2555894    
         617  0.2714291    
         618  0.6867861    
         619  0.4292019    
         621  0.9134473    
         623  0.6881576    
         624  0.9081494    
         627  0.7885100    
         628  0.6892940    
         629  0.2765970    
         631  0.4310422    
         632  0.6892717    
         634  9.1888331E-02
         635  0.7890124    
         637  8.3035067E-02
         638  0.6881090    
         639  0.4341847    
         643  0.7895606    
         646  0.1233314    
         647  0.4285608    
         648  9.1574237E-02
         649  0.7916364    
         653  0.5533763    
         659  0.5524735    
         661  0.5508416    
         663  0.2525655    
         664  0.2549082    
         669  0.5154056    
         670  9.3545161E-02
         671  0.4372075    
         673  0.2530694    
         674  0.4293341    
         680  0.7902995    
         686  0.9148306    
         687  0.5514049    
         693  0.2524737    
         697  0.2545916    
         698  0.4312807    
         702  0.2530197    
         704  0.2552238    
         707  0.2518171    
         708  0.6881623    
         710  0.6755981    
         714  0.2534869    
         715  0.5544235    
         718  0.4308264    
         719  0.9130071    
         722  0.7888018    
         723  9.2877328E-02
         727  0.6874506    
         729  0.4338343    
         733  9.3521520E-02
         735  0.6867713    
         736  0.7882916    
         737  0.2543904    
         738  9.3459770E-02
         739  0.6875197    
         741  0.2543080    
         744  0.5520633    
         745  0.7915583    
         746  0.7891195    
         748  0.9625666    
         749  0.6884919    
         750  0.9134113    
         751  0.7919816    
         753  9.8776698E-02
         754  0.4320242    
         756  9.3016163E-02
         763  9.2598960E-02
         765  0.4331761    
         766  0.7942912    
         767  9.5564723E-02
         771  0.6887506    
         772  0.5034198    
         775  0.5522406    
         776  0.4302931    
         777  0.2529372    
         779  0.8454310    
         780  9.1607444E-02
         781  0.6842262    
         782  0.7944118    
         785  0.4308290    
         789  9.2346229E-02
         791  0.3381826    
         794  0.7886821    
         796  0.5586386    
         797  0.5533640    
         801  0.5529308    
         803  0.9077820    
         804  0.4302908    
         805  0.6878999    
         806  0.7452965    
         807  0.9083667    
         808  0.6547335    
         809  0.5515936    
         810  0.7965437    
         811  0.9130238    
         814  0.2507997    
         816  0.9137231    
         817  0.4334540    
         818  0.2564438    
         820  0.4278052    
         821  0.5520903    
         822  0.2543103    
         827  0.6227199    
         829  9.2711359E-02
         830  0.8784760    
         835  0.2538175    
         836  0.3278560    
         838  0.4328075    
         841  9.3435675E-02
         842  0.4322476    
         844  0.5514746    
         845  0.6879174    
         846  0.4333280    
         849  0.4330853    
         850  0.2616302    
         851  0.9132452    
         852  0.4331314    
         854  0.2509896    
         855  0.9135960    
         856  9.3597241E-02
         860  0.9114427    
         861  0.8961103    
         865  9.2916019E-02
         866  9.7094290E-02
         869  0.6899270    
         871  0.9069032    
         872  0.6847765    
         873  9.9637710E-02
         876  0.7868961    
         879  0.2517594    
         880  0.7992507    
         881  0.4303258    
         883  0.4311710    
         884  0.6722424    
         886  0.1022292    
         887  0.4366768    
         888  0.4307534    
         891  0.4301199    
         896  0.3533992    
         897  0.2607374    
         899  0.2519471    
         900  0.4307500    
         902  0.6902379    
         904  0.4341430    
         905  0.1480668    
         913  0.5450577    
         914  0.4507084    
         915  0.2521787    
         916  0.4310598    
         917  0.6886069    
         918  0.5413577    
         919  0.7887970    
         920  0.6894308    
         921  0.2831659    
         922  0.5551794    
         924  0.5903304    
         925  0.2586365    
         926  0.6883258    
         927  9.3893625E-02
         928  0.6887161    
         934  0.4236033    
         935  0.9135796    
         940  9.2865087E-02
         943  0.2525032    
         952  0.8987881    
         954  0.2944942    
         956  0.2521011    
         958  0.9140725    
         959  0.4309582    
         960  0.4316005    
         961  9.3040608E-02
         962  0.4437136    
         963  0.4262733    
         964  0.6888649    
         968  0.9079005    
         969  0.4363653    
         973  9.3703263E-02
         975  0.4329959    
         982  0.7884891    
         984  0.5517198    
         988  0.9151015    
         989  0.7896023    
         995  0.2562529    
         997  9.2928231E-02
         999  0.7933699    
        1002  0.9142985    
        1004  0.7911658    
        1007  0.5523651    
        1013  0.4521076    
        1014  0.2509104    
        1017  0.2811631    
        1021  0.7879990    
        1022  0.7851207    
        1024  0.2688546    
        1025  0.2545354    
        1026  9.1209948E-02
        1027  0.5509896    
        1029  9.3659244E-02
        1031  0.6874186    
        1035  0.4313678    
        1038  0.6893346    
        1039  0.6911637    
        1040  0.5526226    
        1041  0.2517689    
        1044  0.4342661    
        1045  9.3397789E-02
        1047  0.9130891    
        1050  0.7882213    
        1052  0.9127908    
        1053  0.9148237    
        1054  0.2542481    
        1058  0.2501746    
        1062  0.4300545    
        1068  0.9134887    
        1069  9.0188481E-02
        1071  0.3877172    
        1075  0.2513402    
        1077  0.5873131    
        1078  0.6905452    
        1080  0.4300661    
        1082  0.4303695    
        1083  0.5547287    
        1084  0.2696652    
        1085  0.4318674    
        1086  0.2595853    
        1088  0.6899729    
        1089  0.6877503    
        1092  0.5527048    
        1094  0.4364842    
        1095  0.2515060    
        1098  0.7875947    
        1104  0.7917652    
        1106  0.6896028    
        1107  0.5521097    
        1108  0.2703767    
        1111  0.6654676    
        1112  0.2526711    
        1115  0.7891113    
        1116  8.4790632E-02
        1117  0.7911513    
        1118  0.2511474    
        1123  0.6889467    
        1124  0.2505377    
        1125  0.7923622    
        1126  9.2607595E-02
        1129  0.9123892    
        1130  9.3223706E-02
        1131  0.2521992    
        1132  0.5505894    
        1133  0.6885329    
        1134  0.6898530    
        1137  0.4336694    
        1138  9.2752263E-02
        1139  0.4289894    
        1143  0.5504581    
        1144  0.9136468    
        1148  0.2672554    
        1149  0.5574753    
        1150  0.7928123    
        1153  0.2783982    
        1154  0.4341382    
        1155  0.7873319    
        1156  0.2729792    
        1157  0.4341136    
        1158  0.7893623    
        1160  0.4359069    
        1164  0.4359493    
        1166  0.2516585    
        1167  0.7667792    
        1170  0.2494140    
        1173  0.9137680    
        1176  0.6884272    
        1178  0.7943017    
        1179  0.9126066    
        1181  0.2724049    
        1183  9.5280319E-02
        1185  0.6881841    
        1189  9.3823113E-02
        1192  0.5801543    
        1195  9.0062797E-02
        1196  0.5528818    
        1198  0.9172108    
        1199  0.7880087    
        1201  0.6870462    
        1203  0.5522587    
        1209  0.2550459    
        1210  0.4343767    
        1211  0.8164160    
        1214  0.6894776    
        1217  9.3519449E-02
        1218  0.4364512    
        1219  0.2697352    
        1220  0.6891608    
        1223  0.2696531    
        1224  0.6875879    
        1227  0.5522909    
        1228  0.9169321    
        1229  0.4318088    
        1232  0.4313954    
        1233  0.6876274    
        1234  0.5518236    
        1235  0.2552140    
        1237  0.9134936    
        1238  0.2599789    
        1239  0.2680540    
        1240  0.4346269    
        1246  0.4316170    
        1249  9.3623944E-02
        1250  8.9224868E-02
        1251  0.2534755    
        1256  0.4303967    
        1257  0.7894483    
        1258  0.2525165    
        1260  0.6797885    
        1262  0.6903229    
        1264  9.2988148E-02
        1265  0.5519499    
        1266  0.9151850    
        1268  0.5522689    
        1272  0.9109384    
        1273  0.4300793    
        1275  0.7887188    
        1278  0.4314175    
        1279  0.2652920    
        1280  0.5531899    
        1281  0.6880972    
        1283  0.9084389    
        1284  0.6879007    
        1285  0.5520151    
        1288  0.7763228    
        1291  0.5460103    
        1293  9.2783593E-02
        1295  0.2135049    
        1298  0.4300468    
        1299  0.9041663    
        1300  0.7893760    
        1301  0.9580671    
        1302  0.5591931    
        1303  0.2521231    
        1304  0.2752986    
        1309  0.2714305    
        1310  0.4335729    
        1312  0.6887203    
        1313  0.7881121    
        1319  0.9048662    
        1320  9.1978058E-02
        1323  0.4368327    
        1326  0.2525123    
        1327  0.4315294    
        1329  0.2518207    
        1330  0.4348029    
        1332  0.6892395    
        1334  0.5534530    
        1335  0.2513497    
        1339  0.6853406    
        1341  0.2645777    
        1344  0.5544674    
        1345  9.4543673E-02
        1348  0.7857157    
        1349  0.2506664    
        1350  0.2233436    
        1356  0.9129098    
        1357  9.5261507E-02
        1358  0.4310302    
        1360  0.4375370    
        1364  0.5479196    
        1366  0.2700687    
        1367  0.9140301    
        1369  0.2708321    
        1371  9.0018488E-02
        1372  0.7885595    
        1373  0.5530227    
        1374  0.4335875    
        1378  0.7870131    
        1380  0.4298286    
        1388  0.4317756    
        1393  0.2509896    
        1394  0.2528838    
        1396  0.5502698    
        1399  0.7890754    
        1405  0.7891347    
        1407  0.2512216    
        1409  0.6888669    
        1413  0.2505828    
        1414  0.6447927    
        1415  9.2690013E-02
        1417  0.2276756    
        1420  0.4311965    
        1421  0.9379049    
        1422  0.4361024    
        1424  0.7894217    
        1426  0.4306692    
        1430  0.5606081    
        1431  0.4908660    
        1432  0.4344567    
        1433  0.4301620    
        1436  0.7880008    
        1437  0.5529730    
        1439  0.9554031    
        1442  0.4375020    
        1444  0.4357254    
        1445  0.2528310    
        1446  0.7921202    
        1447  0.9100846    
        1448  0.7882743    
        1450  0.6884009    
        1453  0.2526999    
        1454  0.7895544    
        1456  0.4297521    
        1458  9.4486147E-02
        1459  0.2722154    
        1461  0.6895940    
        1463  0.4381946    
        1464  0.7927694    
        1465  0.6897272    
        1466  0.5528738    
        1471  0.2578756    
        1473  0.2533994    
        1474  0.7910342    
        1476  0.5166342    
        1477  0.2559134    
        1478  0.9139077    
        1479  0.4331432    
        1481  0.2599606    
        1482  0.4307820    
        1483  0.5515327    
        1486  0.7335830    
        1487  0.4320534    
        1488  0.4316898    
        1495  0.6895679    
        1499  9.1341458E-02
        1500  0.7877294    
        1501  0.6931048    
        1506  0.6890542    
        1508  0.2705057    
        1510  0.2752964    
        1513  0.5531000    
        1514  0.2699127    
        1515  0.6916268    
        1517  0.5742513    
        1521  0.5548897    
        1523  0.4290986    
        1524  0.9062185    
        1526  9.2680983E-02
        1527  0.2764007    
        1528  8.6838774E-02
        1531  0.8839098    
        1533  0.6869489    
        1536  0.4331129    
        1537  0.2667927    
        1541  9.3136653E-02
        1547  0.5518948    
        1548  0.5598984    
        1549  0.5564753    
        1550  0.6896377    
        1552  0.7893980    
        1555  0.4298859    
        1558  0.7878397    
        1559  0.5491533    
        1560  0.2496885    
        1563  9.1875084E-02
        1568  0.6877735    
        1570  0.4313272    
        1572  0.2508223    
        1573  0.6874960    
        1574  9.4611429E-02
        1575  0.4346961    
        1576  0.7910430    
        1577  0.6889831    
        1578  0.2528388    
        1579  0.4417665    
        1581  0.4362625    
        1583  0.9179082    
        1585  0.2517661    
        1588  0.9109344    
        1589  0.8076621    
        1590  0.7907788    
        1596  0.6884072    
        1597  0.6899960    
        1598  9.9270061E-02
        1599  0.2523470    
        1600  0.9185352    
        1602  9.2601135E-02
        1604  0.2655206    
        1606  0.7324052    
        1607  0.9141353    
        1612  0.4300497    
        1616  0.7737806    
        1618  0.4341663    
        1619  0.7885258    
        1620  9.0839140E-02
        1623  0.6862868    
        1625  0.7907969    
        1626  0.7885126    
        1627  0.7847559    
        1628  0.4336719    
        1630  8.8039480E-02
        1634  0.4332757    
        1635  9.2048205E-02
        1639  0.7865829    
        1640  9.2577353E-02
        1641  0.2502230    
        1642  0.7897247    
        1644  0.2708445    
        1645  0.2866202    
        1650  9.1069214E-02
        1653  0.9112723    
        1656  0.4297767    
        1659  0.9138587    
        1661  0.6560772    
        1664  0.2540513    
        1668  0.2510612    
        1669  0.6904581    
        1670  7.0818514E-02
        1671  0.4304020    
        1673  0.4326737    
        1674  0.4310616    
        1675  0.2670936    
        1679  0.6901267    
        1680  9.5526591E-02
        1682  0.6880337    
        1683  0.5526487    
        1684  0.7939762    
        1686  0.6898592    
        1687  0.9137197    
        1688  0.4405962    
        1691  0.4310728    
        1693  0.8021063    
        1694  0.2617915    
        1696  0.3679597    
        1697  0.4341379    
        1698  0.5502425    
        1701  0.5519890    
        1702  0.5517536    
        1705  0.2661036    
        1706  0.9125841    
        1707  0.8032699    
        1708  0.5754741    
        1713  0.2526869    
        1714  9.2399091E-02
        1715  0.2856151    
        1716  0.5534692    
        1719  0.7906033    
        1720  0.2512970    
        1721  0.7874056    
        1722  0.6880428    
        1723  0.9137688    
        1724  0.8128357    
        1725  0.4356611    
        1726  0.6879133    
        1730  0.4354695    
        1733  9.3434550E-02
        1734  9.5020190E-02
        1737  0.9144360    
        1738  0.5494778    
        1740  9.3170419E-02
        1743  0.4314060    
        1744  0.3761278    
        1746  0.9136099    
        1748  0.4303404    
        1749  0.7878327    
        1752  9.0685360E-02
        1756  0.2526217    
        1757  0.7906149    
        1759  0.9117126    
        1760  0.4327778    
        1761  0.5452198    
        1762  0.6901652    
        1765  0.4369912    
        1768  0.2511845    
        1770  0.7865338    
        1774  0.2703320    
        1775  9.4480850E-02
        1778  0.5521145    
        1780  0.7894109    
        1781  0.4300188    
        1783  0.5526554    
        1785  0.4334570    
        1786  9.5094852E-02
        1788  9.3863256E-02
        1789  0.2541682    
        1793  0.2617689    
        1804  0.5525675    
        1805  0.9144543    
        1806  0.5525991    
        1807  0.8672636    
        1808  0.7882813    
        1809  0.2518589    
        1810  0.7899255    
        1811  0.7927527    
        1812  0.2999952    
        1815  0.9099851    
        1819  0.5552585    
        1822  0.4255667    
        1823  9.3693264E-02
        1824  0.2670762    
        1825  0.5517942    
        1826  0.9134102    
        1827  9.3674742E-02
        1828  0.5599412    
        1832  9.3598716E-02
        1833  0.2501746    
        1835  0.4306978    
        1836  0.7883834    
        1838  0.4311473    
        1839  0.4366739    
        1841  0.4320303    
        1842  9.2155054E-02
        1844  0.4307547    
        1845  0.5927121    
        1846  0.4961686    
        1847  0.9133905    
        1848  0.5539593    
        1851  0.6685373    
        1855  0.6881091    
        1857  0.9154441    
        1858  0.9069345    
        1859  0.5519515    
        1862  0.4344792    
        1863  0.4730594    
        1864  0.5528516    
        1865  0.5530812    
        1868  0.2501336    
        1870  0.9129968    
        1872  0.2512307    
        1875  0.2521241    
        1876  0.2506835    
        1877  0.4311607    
        1878  9.3252860E-02
        1879  9.3142889E-02
        1880  0.2627557    
        1881  0.4305637    
        1882  0.3763404    
        1885  0.2683361    
        1886  0.7888423    
        1888  9.3272433E-02
        1889  0.9089373    
        1892  0.9139864    
        1893  0.9146901    
        1894  0.5518720    
        1896  0.2502546    
        1902  0.4333125    
        1904  0.4298542    
        1907  0.8731131    
        1908  0.9142540    
        1910  0.7871479    
        1911  9.2159823E-02
        1913  0.6902546    
        1916  0.5530888    
        1917  0.2509375    
        1919  0.7897810    
        1922  0.6878608    
        1926  0.9140318    
        1927  0.2518569    
        1929  0.5524207    
        1934  0.6899920    
        1935  0.5930368    
        1936  0.7907340    
        1939  0.6866583    
        1946  0.5529675    
        1949  0.6946670    
        1951  0.9159139    
        1955  0.4304864    
        1956  0.7893440    
        1957  0.9097224    
        1959  0.2698689    
        1960  0.5527508    
        1961  0.6890138    
        1963  0.2821330    
        1965  0.4258006    
        1966  0.5531741    
        1967  0.5494818    
        1968  0.2337812    
        1969  0.4350472    
        1972  9.3196303E-02
        1973  0.3915265    
        1974  0.2778077    
        1976  9.3508162E-02
        1977  0.9129820    
        1984  0.2656198    
        1985  0.9124507    
        1986  9.3528651E-02
        1988  0.5525312    
        1989  0.7892977    
        1991  0.4175160    
        1992  0.4305963    
        1994  0.2753119    
        1996  9.1586083E-02
        1997  0.2687182    
        2000  0.7904090    
        2002  0.9133801    
        2003  0.9093208    
        2005  0.7889357    
        2006  0.4282792    
        2007  0.2512144    
        2012  0.7903603    
        2013  0.2669630    
        2015  0.6892673    
        2016  0.6890373    
        2017  9.5691390E-02
        2019  0.6879519    
        2020  7.8633666E-02
        2023  0.4267118    
        2025  0.2528510    
        2026  0.6801218    
        2028  0.5517372    
        2029  0.7880887    
        2033  0.5540007    
        2034  0.2511182    
        2036  0.3866520    
        2037  0.4272814    
        2039  0.7872143    
        2042  0.5517803    
        2045  0.4352967    
        2046  0.6873587    
        2049  0.8332208    
        2050  0.4306075    
        2051  0.2518374    
        2053  0.5507036    
        2055  0.9125306    
        2056  9.3029402E-02
        2060  0.5355450    
        2063  0.2512700    
        2064  9.3534917E-02
        2065  0.6886070    
        2069  0.6859192    
        2070  0.6241555    
        2071  0.5530308    
        2072  0.7901274    
        2075  0.4292730    
        2076  0.5579811    
        2078  0.5524058    
        2079  0.6325037    
        2080  0.4400219    
        2082  0.4307236    
        2083  0.7891678    
        2085  0.5099635    
        2088  9.3627110E-02
        2089  0.4313678    
        2090  0.4316990    
        2092  0.9105598    
        2102  0.2508347    
        2104  0.4975984    
        2105  0.4327050    
        2107  0.2669250    
        2108  0.9179913    
        2110  0.5524975    
        2111  0.7837655    
        2112  0.6893626    
        2114  0.6852679    
        2117  0.9146865    
        2118  0.4309950    
        2120  9.1596238E-02
        2121  0.2502153    
        2123  0.8502037    
        2125  0.2869715    
        2126  0.2576776    
        2127  0.9067066    
        2128  0.4426133    
        2130  0.4157076    
        2133  0.5515339    
        2134  0.6748976    
        2136  0.4309969    
        2138  0.6759916    
        2140  0.2755187    
        2147  0.2525261    
        2148  0.2664190    
        2149  0.9654057    
        2151  0.5561882    
        2155  8.6347751E-02
        2156  9.2357785E-02
        2158  0.7878090    
        2161  0.5521841    
        2166  0.2538469    
        2167  0.7879096    
        2168  0.2636274    
        2170  0.9118602    
        2171  4.7921035E-02
        2173  0.2530476    
        2176  0.9145547    
        2181  0.5505762    
        2185  0.7997000    
        2188  0.2531812    
        2189  0.9125635    
        2190  0.6906381    
        2194  0.6891398    
        2197  9.2525087E-02
        2198  0.4339149    
        2199  0.6742106    
        2200  0.7919866    
        2202  0.4353085    
        2205  0.2529345    
        2206  0.2549980    
        2207  0.2212745    
        2208  0.2541360    
        2209  0.2521129    
        2210  9.2676684E-02
        2211  0.9149854    
        2212  0.5541335    
        2214  0.4329756    
        2215  0.5523916    
        2218  0.2517344    
        2219  0.9138576    
        2220  0.5501269    
        2221  0.7915155    
        2224  0.4241343    
        2225  0.2512879    
        2226  0.5540034    
        2227  0.5522221    
        2229  0.9154339    
        2230  0.7873663    
        2232  0.7959417    
        2234  9.3948141E-02
        2236  9.2985697E-02
        2238  0.5520675    
        2240  0.4005019    
        2242  0.5534822    
        2243  6.8579823E-02
        2245  0.7863088    
        2246  0.5532141    
        2247  0.7915677    
        2252  0.2503187    
        2256  9.2627130E-02
        2257  0.9120268    
        2258  0.4337570    
        2259  0.5513619    
        2260  0.6305525    
        2261  0.4346903    
        2263  0.2520432    
        2265  0.2508304    
        2267  0.7938410    
        2271  9.3185440E-02
        2274  0.7924154    
        2279  9.4367690E-02
        2282  0.9074670    
        2283  0.2514547    
        2286  0.5097097    
        2288  0.5498953    
        2290  0.7916370    
        2291  9.3022190E-02
        2293  0.6859059    
        2295  0.2512860    
        2296  0.4306210    
        2299  0.4331776    
        2300  0.2509298    
        2306  0.6910392    
        2308  0.5512436    
        2309  0.9082461    
        2314  0.6885723    
        2317  0.5525314    
        2318  0.7875805    
        2320  0.2540682    
        2322  0.2691597    
        2323  0.5520653    
        2324  0.6823593    
        2325  0.9125282    
        2330  0.2548849    
        2334  0.7883261    
        2337  9.3149528E-02
        2339  0.5522049    
        2341  9.4501339E-02
        2347  0.2527185    
        2349  0.9143363    
        2351  9.8952509E-02
        2355  0.4329076    
        2356  9.3200877E-02
        2357  0.3975033    
        2359  9.4143398E-02
        2360  0.4321697    
        2362  0.6867010    
        2363  0.6879638    
        2365  0.9150016    
        2366  9.2597321E-02
        2368  0.4300365    
        2369  0.7886261    
        2370  0.5526261    
        2371  0.7888982    
        2372  8.5857891E-02
        2373  5.0279126E-04
        2375  0.9125938    
        2380  0.2532398    
        2382  0.7922572    
        2386  0.4306191    
        2388  0.4306644    
        2390  0.7933614    
        2391  0.4337742    
        2392  0.2506608    
        2393  0.6864476    
        2399  0.7865474    
        2401  9.2313014E-02
        2402  0.7906215    
        2403  0.2557524    
        2404  0.7862866    
        2406  0.7879360    
        2407  9.3282193E-02
        2408  0.6943189    
        2409  0.2611192    
        2410  0.4339003    
        2411  0.4372095    
        2412  0.9134899    
        2413  9.3595795E-02
        2415  0.4346510    
        2416  0.6910740    
        2425  0.4325892    
        2428  0.4378535    
        2429  0.5500590    
        2431  0.4305383    
        2432  0.2570983    
        2433  0.4349309    
        2434  0.6886902    
        2435  9.1192521E-02
        2436  9.3548387E-02
        2437  0.2663022    
        2441  9.2887245E-02
        2442  0.7865853    
        2443  0.5257424    
        2446  9.4737992E-02
        2447  0.2561485    
        2449  0.7888591    
        2450  0.4310403    
        2452  0.9045953    
        2453  0.8268565    
        2455  0.2556120    
        2457  0.2586293    
        2461  0.4278032    
        2464  0.5560547    
        2465  9.5080636E-02
        2467  0.4324275    
        2469  0.5099449    
        2470  0.5515472    
        2472  0.5517169    
        2473  0.5519908    
        2478  0.2566033    
        2479  0.4311333    
        2482  0.7889801    
        2483  0.4298626    
        2484  0.6864782    
        2485  8.9647315E-02
        2487  9.3935177E-02
        2491  0.7901997    
        2492  0.5527178    
        2495  0.4348993    
        2496  0.4547468    
        2497  9.2675067E-02
        2501  0.4293790    
        2502  0.9121258    
        2503  0.6883494    
        2507  9.2163265E-02
        2509  0.4299493    
        2511  0.5525173    
        2512  0.9132593    
        2513  0.4324475    
        2514  0.6898919    
        2516  9.1622092E-02
        2517  0.6903384    
        2518  9.2877068E-02
        2520  0.9152161    
        2521  9.1893598E-02
        2522  0.9100969    
        2526  0.4332233    
        2531  0.7882383    
        2532  0.5256979    
        2533  0.4293961    
        2534  0.5510710    
        2536  0.2663554    
        2537  0.7854447    
        2538  9.3375690E-02
        2541  0.7875387    
        2542  0.5520966    
        2544  0.9135806    
        2546  0.9163124    
        2548  0.7909988    
        2549  0.5522829    
        2550  0.6902992    
        2552  0.5533461    
        2553  0.2702286    
        2554  0.2516262    
        2556  0.9157247    
        2557  0.7924964    
        2560  0.4290800    
        2561  0.9132841    
        2562  0.5516885    
        2566  0.5519150    
        2567  0.7877086    
        2569  0.6890680    
        2570  0.3068182    
        2571  0.4358474    
        2572  0.5531698    
        2573  0.4306407    
        2574  0.4319437    
        2575  0.8928562    
        2576  7.9309292E-02
        2577  0.8053153    
        2578  0.2675311    
        2581  0.2712705    
        2584  9.3366660E-02
        2585  9.3401633E-02
        2586  0.6896303    
        2587  0.5522069    
        2589  0.2514530    
        2591  9.3164161E-02
        2592  0.7878333    
        2594  0.9078847    
        2595  0.5522237    
        2596  0.9087442    
        2599  0.2519672    
        2601  0.6893263    
        2602  0.2531137    
        2603  9.1359012E-02
        2607  0.5507833    
        2608  0.4334613    
        2609  9.4115339E-02
        2612  0.1043606    
        2614  0.9133567    
        2617  0.7586636    
        2618  0.7892183    
        2619  0.2517041    
        2621  0.9145762    
        2622  0.2500650    
        2623  9.0181231E-02
        2626  0.2687700    
        2627  0.9130201    
        2628  0.5498858    
        2629  0.6889849    
        2631  0.6911176    
        2632  9.3258917E-02
        2633  0.2544299    
        2634  0.5547178    
        2635  0.4363810    
        2640  0.4328600    
        2641  0.7890747    
        2644  0.9114592    
        2645  0.5508977    
        2646  0.4682837    
        2651  0.5529518    
        2654  0.5552224    
        2657  0.4300542    
        2658  0.2811750    
        2659  0.6882446    
        2660  0.9048859    
        2662  0.7914217    
        2663  0.5565976    
        2664  0.5701169    
        2665  0.5512719    
        2666  0.9097874    
        2668  0.9022722    
        2673  0.7883232    
        2676  0.6937658    
        2678  0.9125965    
        2679  0.4326391    
        2681  0.7878996    
        2682  0.9119974    
        2684  0.4797632    
        2685  0.9142826    
        2687  9.3124092E-02
        2689  0.2529759    
        2690  0.9137197    
        2691  0.4348760    
        2693  0.5543161    
        2694  0.2392464    
        2695  0.4367789    
        2702  0.7882443    
        2705  0.9191358    
        2707  0.9151152    
        2708  0.4347149    
        2709  0.5514923    
        2710  0.7895657    
        2712  0.6902025    
        2720  0.6702466    
        2722  0.4325792    
        2723  0.9144642    
        2725  9.4422549E-02
        2726  0.2922397    
        2727  0.2515022    
        2729  0.2542122    
        2731  0.5512025    
        2733  2.7172521E-02
        2735  0.6964934    
        2736  0.8940456    
        2738  0.6899089    
        2741  0.6889660    
        2742  0.2623841    
        2743  0.4356580    
        2744  0.2510818    
        2747  0.7868080    
        2748  0.7890809    
        2750  0.2556459    
        2751  0.4308505    
        2753  0.3875259    
        2755  0.2544712    
        2757  0.2519796    
        2761  9.4411187E-02
        2762  0.2508082    
        2764  0.2651186    
        2766  0.4304876    
        2775  0.2526270    
        2778  0.2719485    
        2780  0.9148612    
        2783  9.2567451E-02
        2784  0.4360109    
        2786  0.7882695    
        2788  0.6902475    
        2791  0.2524379    
        2792  0.4367414    
        2794  0.5664482    
        2798  0.6834482    
        2802  0.7164462    
        2803  0.7893617    
        2805  0.9105105    
        2807  0.5524703    
        2808  0.8399910    
        2811  0.5426379    
        2813  0.5522311    
        2814  0.2271635    
        2815  9.4070405E-02
        2817  9.5716208E-02
        2818  9.3170144E-02
        2819  0.4302016    
        2820  9.3009546E-02
        2821  0.7488070    
        2822  0.8005566    
        2825  0.7896276    
        2827  0.5520855    
        2831  0.6860592    
        2832  0.9129454    
        2833  0.4348139    
        2834  0.4327604    
        2835  0.2727314    
        2837  0.4314529    
        2840  0.7902957    
        2843  0.2798559    
        2844  0.5529134    
        2845  0.4385512    
        2846  0.7939453    
        2847  0.4347928    
        2848  0.7116666    
        2850  0.7881616    
        2853  0.6893886    
        2856  0.7875776    
        2857  9.1897167E-02
        2858  0.7868501    
        2861  0.7875489    
        2862  0.4323478    
        2868  0.2656845    
        2869  0.5535098    
        2873  0.1770058    
        2875  0.7883853    
        2876  0.2526622    
        2877  0.2530698    
        2878  0.9139075    
        2882  0.6892415    
        2884  9.1982111E-02
        2885  0.2505861    
        2886  0.4595352    
        2888  0.9140381    
        2889  0.2532886    
        2890  0.2514639    
        2892  0.9115219    
        2893  0.6862979    
        2895  0.2531428    
        2896  0.2751843    
        2897  0.9124671    
        2898  0.4349593    
        2899  0.4307970    
        2900  0.9122806    
        2904  0.7909377    
        2906  0.2520694    
        2910  0.6869593    
        2914  0.1428634    
        2917  9.2522308E-02
        2920  0.5516998    
        2924  0.4274931    
        2927  0.2504968    
        2929  0.8256537    
        2931  0.9321079    
        2933  0.7858756    
        2934  0.2683047    
        2938  0.4297099    
        2939  0.5528038    
        2941  0.6885472    
        2944  0.2682720    
        2946  0.7967750    
        2947  0.5005202    
        2948  0.5469752    
        2949  0.2501330    
        2950  0.2492988    
        2951  0.7916322    
        2954  0.5529072    
        2956  0.4300807    
        2961  0.9170588    
        2962  0.4289141    
        2965  0.4396844    
        2966  0.2531356    
        2967  0.2477424    
        2968  9.3939632E-02
        2972  0.5513243    
        2973  0.6870953    
        2975  0.2640322    
        2976  0.4293344    
        2977  0.1378232    
        2979  9.2739910E-02
        2983  0.9131507    
        2984  9.6206382E-02
        2988  0.9089925    
        2989  0.6887377    
        2990  0.4320434    
        2992  0.7915108    
        2993  0.6807740    
        2994  0.8912381    
        2996  9.0183906E-02
        2999  0.6882570    
        3000  0.5519621    
        3002  0.2736936    
        3003  0.9132830    
        3004  0.4335766    
        3009  9.3420349E-02
        3011  9.4630830E-02
        3013  0.7471869    
        3016  0.5526304    
        3017  0.5540586    
        3019  0.9115543    
        3021  0.9136146    
        3022  0.4305727    
        3023  0.2641282    
        3024  0.4330686    
        3026  0.2510538    
        3027  0.3528949    
        3034  0.2632020    
        3035  0.6454112    
        3036  0.3916416    
        3037  0.2462872    
        3038  0.7869413    
        3039  0.2611085    
        3043  0.6901994    
        3044  0.7940290    
        3049  0.4340946    
        3051  0.4448868    
        3052  0.5502671    
        3053  0.7900927    
        3056  0.7892398    
        3058  0.2672995    
        3059  0.2520282    
        3060  0.2521733    
        3061  0.2522664    
        3063  0.7878839    
        3064  0.5511917    
        3067  0.9129569    
        3070  0.2522672    
        3071  9.3965344E-02
        3076  0.7880816    
        3077  0.7886347    
        3078  0.4328820    
        3079  0.2511744    
        3080  0.9116861    
        3084  0.9115789    
        3086  0.4300796    
        3088  9.3077622E-02
        3091  0.2726003    
        3098  0.5625646    
        3100  9.3901388E-02
        3102  0.9076240    
        3103  0.4303126    
        3104  0.2513682    
        3105  0.6888525    
        3106  9.5965475E-02
        3107  0.5484699    
        3108  0.5512189    
        3109  9.3611933E-02
        3113  0.4351003    
        3114  0.7902700    
        3115  0.3128228    
        3116  0.9098105    
        3117  0.2596745    
        3119  0.4304691    
        3124  0.4346543    
        3125  0.4814337    
        3127  0.2728994    
        3130  0.7881683    
        3135  0.9105721    
        3136  0.7912740    
        3138  0.4326267    
        3144  0.6882462    
        3146  0.8335393    
        3147  0.9143049    
        3149  0.2518192    
        3150  0.6717551    
        3151  0.2523119    
        3153  0.2551644    
        3154  0.6902725    
        3157  0.7850657    
        3158  0.7889841    
        3160  0.5523477    
        3161  0.2518847    
        3166  0.7924680    
        3168  7.1898207E-02
        3170  0.4317696    
        3171  0.6863097    
        3176  0.2677229    
        3179  0.6870405    
        3181  0.9126033    
        3182  9.5184125E-02
        3183  0.9119248    
        3184  0.4291515    
        3185  0.2622930    
        3189  0.4360454    
        3190  0.3274649    
        3191  0.4315750    
        3192  0.9151341    
        3193  0.2664464    
        3194  0.4028809    
        3195  9.2377111E-02
        3196  0.8071258    
        3199  0.7879322    
        3202  0.4406177    
        3203  0.4303413    
        3204  0.2532820    
        3207  0.1393379    
        3211  9.3218409E-02
        3213  0.2506951    
        3214  0.9152622    
        3215  0.2753677    
        3216  0.1158128    
        3217  0.9110746    
        3218  0.2523576    
        3221  0.4197278    
        3224  0.7890350    
        3228  0.4296422    
        3230  0.2516019    
        3231  0.6895550    
        3232  0.4292220    
        3233  0.2726964    
        3234  0.5550376    
        3235  0.2520665    
        3236  0.6883496    
        3237  9.3526430E-02
        3239  0.4305137    
        3241  9.2191033E-02
        3242  9.7517163E-02
        3245  0.9132627    
        3247  0.6879669    
        3249  0.6891845    
        3252  0.2516570    
        3253  0.6888656    
        3254  0.2526933    
        3255  0.4301037    
        3257  0.5641544    
        3258  0.6220549    
        3259  9.2785187E-02
        3262  0.7882142    
        3264  9.2665069E-02
        3265  0.6894920    
        3266  9.4158806E-02
        3267  9.2476122E-02
        3268  0.5525104    
        3269  0.6868519    
        3271  0.4303048    
        3272  0.7905381    
        3275  0.9126031    
        3277  0.4326347    
        3278  0.9114248    
        3279  0.7876596    
        3281  0.9082795    
        3283  0.9077882    
        3286  0.1479147    
        3287  0.7876605    
        3288  0.2718281    
        3290  0.7890744    
        3291  0.6886967    
        3292  9.3240410E-02
        3293  0.9139432    
        3294  0.7890251    
        3295  0.7387711    
        3296  0.9086953    
        3298  0.7957238    
        3303  9.2020981E-02
        3306  0.6875232    
        3308  0.4386284    
        3310  0.5535798    
        3313  0.5519897    
        3315  0.7934929    
        3316  0.5537073    
        3318  9.4118468E-02
        3320  0.4276892    
        3321  0.9466798    
        3323  9.0635449E-02
        3324  0.9115810    
        3325  0.6880448    
        3329  0.4332900    
        3332  0.4307372    
        3333  0.4302267    
        3335  0.5840805    
        3337  0.2704751    
        3338  0.2533803    
        3339  0.2601386    
        3340  9.5427684E-02
        3343  0.2517392    
        3344  9.4642289E-02
        3345  0.6890506    
        3349  0.2519030    
        3351  0.2709597    
        3356  0.7935867    
        3358  9.2951789E-02
        3360  0.5521160    
        3367  0.5224034    
        3371  9.3785860E-02
        3372  0.9126361    
        3373  0.7837604    
        3374  0.2513984    
        3375  0.4291900    
        3376  9.2390232E-02
        3378  0.2507087    
        3379  0.7886818    
        3380  0.5549757    
        3381  9.5298409E-02
        3382  0.5525309    
        3383  0.5529181    
        3384  0.7187483    
        3385  0.2610518    
        3386  0.4320881    
        3387  0.4348317    
        3389  0.2529313    
        3391  0.2515738    
        3393  0.5542141    
        3394  0.9139643    
        3395  0.8181054    
        3396  0.6858062    
        3398  0.4335001    
        3399  0.6889985    
        3400  9.2419960E-02
        3402  0.9160687    
        3403  0.2522303    
        3406  9.2934772E-02
        3409  0.6890938    
        3413  0.3155059    
        3414  0.4101043    
        3415  0.9113883    
        3416  9.2793338E-02
        3417  0.9155427    
        3418  0.9315436    
        3423  0.7865499    
        3427  0.5533270    
        3429  0.2519540    
        3430  0.5477120    
        3431  0.5522195    
        3432  0.2801057    
        3433  0.4230414    
        3434  0.6873032    
        3436  0.2734438    
        3441  9.2969365E-02
        3442  0.5518173    
        3445  9.2769034E-02
        3446  0.7892823    
        3447  0.5533462    
        3452  9.3418874E-02
        3453  0.9139107    
        3459  0.6883567    
        3461  0.4296537    
        3462  0.9090472    
        3463  0.4307809    
        3464  0.7885716    
        3465  0.4429978    
        3468  0.6896825    
        3470  0.6882115    
        3471  0.6873328    
        3472  0.5517026    
        3473  0.9112827    
        3474  0.4305286    
        3475  0.2591931    
        3476  0.7886859    
        3477  0.4345124    
        3478  0.4302852    
        3479  0.7906931    
        3481  0.7948359    
        3483  0.2761076    
        3484  0.7874462    
        3487  0.8138743    
        3488  0.5528013    
        3490  0.4292377    
        3491  0.2664683    
        3492  0.5530676    
        3493  0.7888520    
        3495  0.9138370    
        3496  0.4344557    
        3498  0.5534973    
        3499  0.2544446    
        3502  0.7873843    
        3503  0.6894327    
        3504  0.7924958    
        3508  0.4340905    
        3510  0.2521535    
        3512  0.9110676    
        3513  0.6911137    
        3514  9.3495168E-02
        3516  0.4302256    
        3519  0.6767315    
        3520  0.7906203    
        3521  0.7887887    
        3522  0.2522584    
        3523  0.1220567    
        3524  0.6891534    
        3529  0.9149289    
        3530  0.2495741    
        3531  0.1027647    
        3532  0.4360426    
        3534  0.2512026    
        3535  0.9134830    
        3541  0.6906549    
        3545  0.7876922    
        3548  0.6890754    
        3549  0.9128090    
        3550  0.2686866    
        3551  0.9125784    
        3556  0.2511680    
        3557  0.9124274    
        3558  0.5530234    
        3559  9.5075496E-02
        3560  0.8964154    
        3562  9.3192279E-02
        3566  0.4312001    
        3568  0.5532383    
        3571  0.9167956    
        3572  9.2909306E-02
        3573  0.2554481    
        3578  9.4026588E-02
        3579  0.5567599    
        3580  0.6882561    
        3581  9.3378164E-02
        3582  0.3056996    
        3583  0.9133629    
        3584  9.0440221E-02
        3586  0.5514657    
        3587  0.5525216    
        3588  0.6870500    
        3589  0.2528231    
        3590  0.7886124    
        3591  0.5518445    
        3592  0.2591758    
        3593  0.4445024    
        3595  0.2530204    
        3596  9.1806553E-02
        3597  9.3600102E-02
        3598  0.9158818    
        3599  0.6516720    
        3601  9.1787785E-02
        3602  0.7855654    
        3603  0.3297744    
        3604  0.6873011    
        3606  0.4357460    
        3609  0.6869928    
        3610  0.4348774    
        3611  0.2513957    
        3612  0.4356314    
        3613  0.4308457    
        3614  9.5871121E-02
        3615  0.7894874    
        3616  0.5532458    
        3618  0.9089926    
        3621  0.6873672    
        3622  0.2512762    
        3623  0.2524123    
        3624  0.8924145    
        3625  9.8337032E-02
        3627  0.5526465    
        3628  0.4270864    
        3630  0.7924074    
        3631  0.7921937    
        3638  0.2512778    
        3639  9.3537688E-02
        3640  0.2547233    
        3643  0.7899634    
        3646  0.5527344    
        3649  0.2520830    
        3650  9.4166271E-02
        3651  0.6896000    
        3652  0.9095160    
        3654  0.7917682    
        3656  9.1733456E-02
        3658  0.2695530    
        3659  0.9113741    
        3660  0.6873727    
        3663  9.4196752E-02
        3664  9.2413388E-02
        3667  0.9193758    
        3669  0.6899306    
        3671  0.9115937    
        3672  0.2534986    
        3674  0.6898851    
        3675  0.4378610    
        3676  0.4362074    
        3677  0.9202123    
        3680  0.8814558    
        3682  0.9112123    
        3687  0.7886654    
        3688  0.9103249    
        3690  0.4321830    
        3693  0.5524370    
        3694  0.4292899    
        3695  0.5538459    
        3696  9.3626633E-02
        3699  0.9148642    
        3702  0.2537832    
        3705  0.2549033    
        3708  0.7884861    
        3709  0.4330508    
        3710  0.4316135    
        3712  0.6373770    
        3713  0.4349473    
        3718  9.1812819E-02
        3719  0.5502775    
        3720  0.5512550    
        3721  0.5299577    
        3722  0.6870685    
        3724  0.7889368    
        3725  0.5907278    
        3727  0.7919304    
        3728  0.4309087    
        3730  0.1204337    
        3731  0.2523260    
        3732  0.6878539    
        3734  0.4295275    
        3735  0.4293582    
        3736  9.3191437E-02
        3738  0.5533322    
        3744  0.2515856    
        3745  0.2537790    
        3748  0.7940885    
        3750  0.4359649    
        3751  0.2522774    
        3752  9.3816951E-02
        3753  0.6904188    
        3756  0.7889764    
        3760  0.2570704    
        3763  0.7885874    
        3765  9.2865720E-02
        3768  0.2596592    
        3769  0.9137447    
        3770  0.6895248    
        3773  0.6495796    
        3774  0.2621269    
        3776  0.6879448    
        3777  0.5521959    
        3778  0.2756339    
        3781  0.2518656    
        3782  0.8806197    
        3783  0.2494023    
        3784  0.2500207    
        3786  9.2251293E-02
        3787  0.2747512    
        3792  0.4288884    
        3795  0.6893680    
        3796  0.2546405    
        3797  0.4396575    
        3799  0.9121124    
        3801  0.9155209    
        3805  0.1115575    
        3806  0.6883937    
        3808  3.8471904E-02
        3809  0.4307899    
        3811  0.7923113    
        3812  0.4344203    
        3813  0.2610533    
        3814  0.5508968    
        3815  0.4334954    
        3816  9.2710242E-02
        3818  0.2527531    
        3819  0.4264306    
        3820  0.6898857    
        3822  0.7874454    
        3823  0.2512486    
        3825  0.4740595    
        3827  0.1005227    
        3829  0.6881630    
        3830  0.5515662    
        3831  0.2917722    
        3832  0.4290197    
        3834  0.5529138    
        3835  0.7911478    
        3837  0.6892873    
        3838  0.4345956    
        3839  0.8764883    
        3840  0.7913766    
        3841  0.9527575    
        3843  0.9127452    
        3847  0.2648656    
        3848  0.7934663    
        3849  0.2733456    
        3850  0.2493183    
        3853  0.7885960    
        3855  0.4338156    
        3857  0.5417600    
        3858  0.6878902    
        3859  0.6903318    
        3860  0.2700190    
        3863  0.4375484    
        3864  0.4355329    
        3866  0.3066337    
        3867  0.9142465    
        3868  0.4327512    
        3869  0.2510035    
        3870  9.3217209E-02
        3871  0.2513191    
        3875  0.5525463    
        3876  0.4315516    
        3878  0.4319635    
        3879  0.6889014    
        3884  0.1009804    
        3885  0.4323939    
        3887  0.7868180    
        3888  0.5178803    
        3889  0.9100376    
        3890  0.6904992    
        3891  0.4607735    
        3895  0.2587067    
        3898  0.2528509    
        3899  0.4333513    
        3901  0.2524423    
        3903  0.6883208    
        3904  0.7899914    
        3905  0.3137717    
        3906  0.5530477    
        3909  0.4320574    
        3910  0.2508846    
        3912  0.2524301    
        3914  9.2630088E-02
        3916  0.5521073    
        3917  0.4344944    
        3918  0.8154743    
        3919  0.2512140    
        3921  0.5489884    
        3922  0.6884764    
        3924  0.2500053    
        3926  0.2473241    
        3927  0.5645637    
        3928  9.2373438E-02
        3929  0.2519596    
        3930  0.2691689    
        3933  0.4339340    
        3934  0.1382243    
        3938  0.6890873    
        3939  0.7089508    
        3940  9.1751523E-02
        3942  0.9122311    
        3943  0.6899069    
        3945  9.3079813E-02
        3948  9.2034996E-02
        3950  0.4305688    
        3952  0.6894225    
        3954  0.5519156    
        3957  9.3293183E-02
        3958  0.9146372    
        3959  9.3039438E-02
        3962  0.5541435    
        3963  0.9148909    
        3964  0.5551210    
        3965  0.5531501    
        3966  0.9159281    
        3971  9.3165167E-02
        3973  9.4538681E-02
        3975  0.5531515    
        3976  0.7899343    
        3977  0.7943161    
        3978  0.2633038    
        3980  0.7032319    
        3982  9.3392961E-02
        3983  0.7880148    
        3987  0.4336063    
        3989  0.2659484    
        3990  0.2587013    
        3991  9.2630550E-02
        3992  0.9127547    
        3993  0.9179811    
        3994  0.5518768    
        3995  0.9108497    
        3996  0.2567748    
        3997  0.2524263    
        3998  0.2688372    
        3999  0.9125401    
        4004  8.7468714E-02
        4005  0.6891453    
        4006  0.4308171    
        4007  0.4316260    
        4008  0.4317545    
        4010  0.5535367    
        4012  0.4313956    
        4015  0.5519060    
        4016  0.2509719    
        4017  0.7866601    
        4019  0.9158421    
        4020  9.2883661E-02
        4023  9.2518710E-02
        4029  0.2670504    
        4030  0.9114287    
        4031  0.4341466    
        4034  0.5522788    
        4035  0.2483766    
        4036  0.4321338    
        4037  0.2503121    
        4039  0.6886950    
        4041  0.2132359    
        4044  0.7890357    
        4045  0.4232027    
        4047  0.5520561    
        4049  0.4315806    
        4050  0.9135845    
        4051  0.2514948    
        4052  0.5530679    
        4054  0.4376937    
        4055  0.2535236    
        4056  0.6875859    
        4057  0.4381861    
        4058  0.9163594    
        4059  9.3439691E-02
        4061  0.4316474    
        4062  0.5534700    
        4063  0.5565156    
        4067  0.5535513    
        4070  9.4063304E-02
        4071  0.6893615    
        4073  0.4329518    
        4074  0.6865158    
        4077  0.5530957    
        4082  0.2521146    
        4085  9.8199733E-02
        4087  0.9185438    
        4088  0.9120896    
        4089  9.1838457E-02
        4094  0.5540861    
        4095  0.6887755    
        4096  0.5590125    
        4099  0.6888927    
        4101  0.4335774    
        4102  0.2593075    
        4103  0.2555652    
        4104  0.5530008    
        4105  0.7900258    
        4106  9.3200758E-02
        4107  0.4293563    
        4108  0.9107296    
        4109  0.1346356    
        4119  0.7874078    
        4120  0.7361002    
        4121  0.4309873    
        4123  0.4914694    
        4124  0.6882240    
        4125  2.7337214E-02
        4126  0.6806950    
        4127  9.3300894E-02
        4129  0.6887059    
        4130  0.2530947    
        4131  0.7896624    
        4133  0.2522840    
        4135  0.2674727    
        4136  0.6918150    
        4137  0.5522261    
        4138  0.5525141    
        4139  9.3158983E-02
        4140  0.9098219    
        4143  0.7926369    
        4144  0.9141065    
        4146  0.2558507    
        4147  0.5492833    
        4148  0.9117811    
        4149  7.7118501E-02
        4154  0.6909441    
        4155  0.4304282    
        4157  0.9171575    
        4158  0.7927806    
        4160  9.4083391E-02
        4161  0.1249817    
        4162  0.2510596    
        4163  0.4348721    
        4164  0.7877830    
        4165  0.5519708    
        4167  0.6895013    
        4168  0.6730815    
        4170  0.6872016    
        4171  0.5513377    
        4174  0.7869833    
        4175  0.7877089    
        4176  0.7895673    
        4179  0.6895956    
        4180  0.6881372    
        4181  0.9132355    
        4182  0.2511943    
        4183  0.4331407    
        4184  0.6864223    
        4185  0.9108648    
        4186  0.5519765    
        4187  9.6697800E-02
        4188  0.7875410    
        4192  0.9039616    
        4193  0.2516586    
        4194  9.3396008E-02
        4195  0.5529807    
        4196  0.5543246    
        4197  0.6850641    
        4198  0.6871375    
        4200  0.7885961    
        4202  0.2530242    
        4203  0.7906615    
        4204  0.2494944    
        4206  0.9189573    
        4208  0.5538960    
        4209  9.2905506E-02
        4211  0.2520532    
        4212  9.2451379E-02
        4214  0.9159749    
        4216  0.7885575    
        4217  9.3008801E-02
        4218  5.3641841E-02
        4219  0.5521598    
        4220  0.2615983    
        4223  0.2529787    
        4224  0.8171386    
        4225  0.7911579    
        4226  9.2384510E-02
        4230  0.4325252    
        4232  0.6898072    
        4233  0.5540942    
        4234  0.5545523    
        4236  0.9109665    
        4238  0.6909559    
        4239  0.8994342    
        4240  0.2513717    
        4241  0.7900720    
        4242  0.2513040    
        4244  9.4597921E-02
        4247  0.2491564    
        4248  0.9150104    
        4249  0.4298757    
        4250  0.8944392    
        4253  9.2750721E-02
        4256  0.7334878    
        4257  0.9977298    
        4258  0.7883270    
        4260  0.9165448    
        4261  0.1081003    
        4262  0.8094521    
        4263  0.4310079    
        4264  0.2589383    
        4265  9.3003385E-02
        4266  0.6907085    
        4267  0.6833048    
        4269  0.4350827    
        4270  0.2511068    
        4272  0.4331847    
        4273  6.0220785E-02
        4274  0.4317599    
        4275  0.7896750    
        4280  9.4063021E-02
        4282  0.5544224    
        4283  0.2676113    
        4284  0.7849633    
        4287  0.2663913    
        4290  0.5538039    
        4292  0.4315656    
        4295  0.5520265    
        4299  0.2698486    
        4300  0.6893882    
        4301  0.7878990    
        4302  0.4344180    
        4305  0.6890998    
        4306  0.9151968    
        4307  0.9130777    
        4311  0.4383689    
        4312  0.4437559    
        4315  9.9306718E-02
        4317  0.6898827    
        4318  0.4301270    
        4320  0.4305527    
        4321  0.8938790    
        4325  0.7879006    
        4328  0.2527651    
        4329  0.6902866    
        4330  9.3811356E-02
        4334  0.7849469    
        4335  0.4302756    
        4336  0.5518399    
        4337  0.6961369    
        4340  0.7877746    
        4341  0.8161157    
        4345  0.4342827    
        4347  9.2507772E-02
        4351  0.7864406    
        4352  0.6902915    
        4354  0.2506612    
        4355  0.9123733    
        4356  0.4306321    
        4361  9.1155365E-02
        4362  0.9155504    
        4364  0.4275289    
        4365  0.5511149    
        4367  0.4327260    
        4368  0.9118137    
        4369  0.6895055    
        4371  0.9162059    
        4374  0.4346096    
        4378  0.5520782    
        4379  0.2500752    
        4380  0.9139773    
        4382  0.2524397    
        4385  0.5519068    
        4388  9.4326600E-02
        4389  0.5536863    
        4390  0.6843344    
        4391  0.4296991    
        4394  0.5754387    
        4395  0.6885353    
        4398  0.6890603    
        4399  0.5524819    
        4401  0.4314473    
        4403  0.3153914    
        4405  0.6889639    
        4407  0.6876730    
        4409  0.4333418    
        4413  9.3504168E-02
        4416  0.5521798    
        4417  0.6895404    
        4419  0.9253323    
        4423  0.2493417    
        4424  0.2212222    
        4426  0.6734979    
        4427  0.9094108    
        4428  0.7926539    
        4432  0.5518597    
        4433  0.4288947    
        4436  0.2514900    
        4438  0.9136269    
        4441  0.2510509    
        4444  0.6878791    
        4445  0.6869202    
        4447  0.5524915    
        4448  0.2714288    
        4449  0.4325319    
        4452  0.7989142    
        4453  0.4298908    
        4455  0.4311284    
        4457  0.7929916    
        4458  0.2510798    
        4459  0.3989854    
        4460  0.7926586    
        4461  0.4314559    
        4464  0.4339100    
        4465  0.6892164    
        4467  0.6874677    
        4468  0.6887020    
        4470  0.6907786    
        4472  0.2629325    
        4473  0.9240208    
        4474  0.7884777    
        4480  0.9389430    
        4483  0.4338436    
        4484  0.4333835    
        4488  0.9145082    
        4491  0.5537400    
        4492  0.2504353    
        4495  0.4356742    
        4497  0.9136161    
        4500  9.3449049E-02
        4503  0.2528470    
        4505  0.5527865    
        4506  0.2510129    
        4507  0.6885037    
        4509  0.5528125    
        4511  0.7945636    
        4514  0.9135769    
        4515  0.4326769    
        4516  9.2745580E-02
        4518  0.5528480    
        4519  0.7865062    
        4520  0.7901440    
        4521  0.2526689    
        4523  0.6887928    
        4524  0.5537136    
        4527  0.2947181    
        4532  0.5529590    
        4533  0.5544611    
        4536  0.2533461    
        4537  9.3677968E-02
        4538  0.9161423    
        4540  0.7887814    
        4541  0.5523315    
        4542  0.7880232    
        4549  9.3282133E-02
        4552  9.5002800E-02
        4554  0.9143277    
        4556  0.6887470    
        4560  0.9134376    
        4561  0.9315812    
        4562  0.6869549    
        4565  0.2515586    
        4566  9.2999943E-02
        4567  0.9163805    
        4569  0.4347243    
        4573  0.2516949    
        4575  0.2544663    
        4576  0.2689134    
        4577  0.2510003    
        4579  0.2607909    
        4582  0.4332758    
        4583  0.4309812    
        4584  0.6894261    
        4585  0.6871567    
        4587  0.6865097    
        4589  0.6962610    
        4590  9.1858171E-02
        4591  0.2747265    
        4594  0.2535750    
        4595  0.4313852    
        4596  0.2520410    
        4597  0.5531493    
        4599  0.4278530    
        4600  0.4334579    
        4601  9.0064131E-02
        4605  9.4684936E-02
        4608  0.9109939    
        4609  0.7878574    
        4610  0.4322089    
        4611  0.4329922    
        4613  0.9123683    
        4614  0.7881107    
        4615  0.5525506    
        4617  0.9149303    
        4619  9.4649129E-02
        4621  0.2747840    
        4624  9.2508845E-02
        4625  0.4363030    
        4627  0.6881062    
        4629  0.5525981    
        4630  9.1592520E-02
        4633  0.6891009    
        4636  0.9144587    
        4638  0.9144037    
        4639  0.4338223    
        4642  0.6863803    
        4644  0.4316896    
        4645  0.2505987    
        4647  0.4364464    
        4648  0.5524170    
        4649  0.4329909    
        4651  0.7903046    
        4653  0.7921159    
        4659  0.2552304    
        4660  0.5494311    
        4661  0.2501271    
        4662  0.7895555    
        4663  0.2478741    
        4665  0.7915002    
        4666  0.6885471    
        4667  9.3873560E-02
        4670  0.5176424    
        4671  0.6881941    
        4673  0.7891826    
        4674  0.7958903    
        4676  9.3762584E-02
        4677  0.2573813    
        4680  0.2508561    
        4681  0.6881139    
        4683  0.5517324    
        4684  0.4294668    
        4685  0.5525032    
        4689  0.2643313    
        4692  0.5452371    
        4693  0.6869444    
        4694  0.4357550    
        4696  0.9083941    
        4698  0.4327457    
        4701  0.7922702    
        4703  0.4352504    
        4705  0.8042581    
        4706  0.4319684    
        4707  0.9128389    
        4710  0.4337878    
        4711  0.9081045    
        4713  0.5522578    
        4715  0.4299935    
        4716  0.9143193    
        4717  0.7862822    
        4719  0.7881570    
        4721  3.4637086E-02
        4722  0.4346991    
        4724  0.2503525    
        4725  0.7915140    
        4726  9.2333280E-02
        4727  0.4336341    
        4729  0.6523033    
        4731  0.7995503    
        4732  0.4305569    
        4737  0.5592613    
        4738  0.6881225    
        4740  0.9205524    
        4743  0.6873432    
        4746  0.6975974    
        4747  0.9151142    
        4748  0.5503291    
        4749  0.4330477    
        4751  9.4098523E-02
        4752  0.4359019    
        4755  0.5547237    
        4757  0.4298544    
        4759  0.4295780    
        4760  0.9131191    
        4761  0.8381914    
        4763  0.4296609    
        4764  0.5854114    
        4765  0.8048637    
        4766  0.6877887    
        4769  0.6895171    
        4775  0.2483492    
        4776  0.5518083    
        4777  0.4302962    
        4780  9.3784839E-02
        4782  0.4317237    
        4786  0.6880887    
        4788  0.6899118    
        4793  0.9127551    
        4794  0.2499795    
        4795  0.2740486    
        4796  0.2524192    
        4797  0.2558232    
        4798  0.2522154    
        4799  0.2508351    
        4800  0.9132089    
        4803  0.6883026    
        4805  0.4352424    
        4808  9.2846423E-02
        4815  9.3471751E-02
        4817  0.1036781    
        4823  0.5538948    
        4825  9.4060905E-02
        4826  0.5527661    
        4828  0.9122217    
        4829  0.2541144    
        4832  0.4348437    
        4833  9.3269683E-02
        4834  0.4374523    
        4835  9.3487054E-02
        4839  0.7878948    
        4842  0.7923269    
        4847  0.9090714    
        4849  0.7359258    
        4850  0.2531364    
        4852  0.5558446    
        4853  0.7940440    
        4854  9.2644982E-02
        4856  0.5533596    
        4857  0.8495704    
        4858  0.6885151    
        4859  0.4374625    
        4861  0.6877148    
        4862  0.5545464    
        4867  0.9159718    
        4868  0.6879534    
        4869  0.5511958    
        4870  9.2928797E-02
        4871  0.2544093    
        4873  9.2678063E-02
        4877  9.2680626E-02
        4883  0.6894052    
        4884  0.4328691    
        4888  0.9107263    
        4889  9.3174346E-02
        4891  0.4258206    
        4892  0.2524074    
        4893  0.6881462    
        4894  0.2633877    
        4897  9.3586199E-02
        4899  0.2593940    
        4901  0.7892311    
        4904  0.2510022    
        4906  0.2505855    
        4909  0.4351289    
        4913  0.9133472    
        4914  0.2606779    
        4915  0.9129934    
        4916  0.2534328    
        4917  0.2513844    
        4919  9.2647702E-02
        4920  0.2503172    
        4922  0.9057962    
        4927  0.2531115    
        4929  0.4317132    
        4930  0.4353685    
        4932  0.2497159    
        4933  0.2528436    
        4934  0.2507673    
        4935  0.6668901    
        4936  0.4355278    
        4938  0.9146920    
        4942  0.1006620    
        4946  0.5568874    
        4947  0.4309780    
        4949  0.2676241    
        4953  0.2626697    
        4954  0.6915986    
        4956  0.2538888    
        4957  9.3183435E-02
        4958  0.6863571    
        4960  0.2550452    
        4961  0.2497594    
        4967  0.9101461    
        4971  0.5477972    
        4972  0.2516372    
        4976  0.4324120    
        4977  0.6888627    
        4979  0.4307260    
        4980  0.9147942    
        4981  0.5514174    
        4982  0.5539708    
        4983  0.4534637    
        4985  0.2948894    
        4987  0.6886011    
        4989  0.9091208    
        4991  0.4278339    
        4993  0.4300917    
        5002  0.4336769    
        5005  0.6882747    
        5006  0.2518595    
        5007  0.2656080    
        5008  0.5515178    
        5010  0.6866685    
        5014  0.3981576    
        5018  0.4331215    
        5019  0.6876107    
        5020  0.2475136    
        5022  9.2928134E-02
        5024  0.9174125    
        5028  0.1025168    
        5029  0.6870570    
        5030  0.4277205    
        5031  0.4302403    
        5034  0.9139904    
        5036  0.2685266    
        5039  0.6886078    
        5040  0.6884889    
        5041  0.6879389    
        5042  9.0440378E-02
        5043  0.4347119    
        5044  0.5624738    
        5045  0.6896704    
        5046  0.4334747    
        5050  0.6891041    
        5051  0.2735659    
        5054  0.6874211    
        5057  8.6939193E-02
        5058  9.4446622E-02
        5060  0.9067828    
        5061  0.7891272    
        5062  9.3074739E-02
        5063  0.4333466    
        5064  0.7957182    
        5065  0.5505084    
        5066  0.4400463    
        5069  0.7882876    
        5070  0.4304103    
        5072  0.7713808    
        5073  0.5539580    
        5074  0.6891166    
        5075  0.6941957    
        5079  0.4343683    
        5081  0.6872162    
        5084  9.2719115E-02
        5085  0.4290750    
        5086  9.3168758E-02
        5088  0.5522729    
        5089  9.2320643E-02
        5093  0.2521183    
        5094  0.8191308    
        5095  0.4376514    
        5096  0.7920964    
        5098  0.4381565    
        5099  0.9310269    
        5101  0.6940724    
        5102  0.7987524    
        5103  0.6837821    
        5107  0.7880086    
        5109  0.2547583    
        5110  0.4338035    
        5113  0.9124501    
        5115  0.9148746    
        5116  0.5513968    
        5118  0.4306735    
        5119  0.6885186    
        5120  0.2513848    
        5121  0.9138610    
        5122  0.6872832    
        5123  0.7084929    
        5124  0.5557367    
        5126  0.6890483    
        5127  0.7934954    
        5130  0.4313296    
        5131  0.7886065    
        5132  0.4408839    
        5135  0.4369739    
        5138  0.2550508    
        5139  0.9118378    
        5141  0.4333179    
        5142  0.2695214    
        5143  0.6888342    
        5144  0.2517024    
        5146  0.9130232    
        5149  0.4656534    
        5158  0.9150948    
        5159  0.4257113    
        5160  0.6863735    
        5161  0.4463627    
        5166  0.6007364    
        5168  0.9114926    
        5169  0.2544906    
        5171  9.2032060E-02
        5176  0.6204070    
        5182  0.5512537    
        5184  0.2522545    
        5185  9.3082085E-02
        5186  0.2520973    
        5187  0.5531602    
        5189  0.6781341    
        5190  0.6899177    
        5200  0.9158529    
        5203  0.4304430    
        5204  0.2544788    
        5205  0.4304833    
        5206  0.7955374    
        5207  0.7901348    
        5208  9.2147335E-02
        5209  0.6885816    
        5210  0.6925024    
        5212  0.4295746    
        5213  9.1158524E-02
        5215  0.6880977    
        5216  0.6873903    
        5220  9.4472311E-02
        5221  0.4348831    
        5222  0.4352894    
        5223  0.7873521    
        5225  0.2616578    
        5226  0.9124045    
        5227  0.4305973    
        5229  0.2584427    
        5232  9.2246927E-02
        5235  0.9135343    
        5239  9.2295974E-02
        5241  0.9146305    
        5243  0.9140361    
        5244  9.0950809E-02
        5245  0.2520846    
        5246  0.2511271    
        5247  0.9054857    
        5248  9.0752862E-02
        5249  0.4372618    
        5250  0.9096621    
        5252  0.4268462    
        5253  0.7933615    
        5256  0.8981401    
        5258  0.7907625    
        5260  0.5535727    
        5262  0.2737534    
        5263  0.4399744    
        5264  0.9107077    
        5265  0.4301587    
        5266  0.4344963    
        5270  9.2611611E-02
        5271  0.4360115    
        5272  0.2536314    
        5273  0.2508295    
        5274  9.4495691E-02
        5275  9.2668809E-02
        5277  9.7961999E-02
        5279  0.5509180    
        5280  0.7870679    
        5282  0.3084107    
        5284  0.8013385    
        5285  0.4308669    
        5290  0.9135413    
        5291  0.6437928    
        5293  0.6883346    
        5296  0.7887916    
        5297  0.2530388    
        5299  0.4363379    
        5300  0.4308226    
        5301  0.4357702    
        5302  0.1156910    
        5306  0.9148906    
        5314  0.7845513    
        5316  0.5520170    
        5317  0.4352711    
        5318  0.6966550    
        5320  0.5539398    
        5323  9.3097001E-02
        5325  0.6321805    
        5327  0.6894932    
        5328  0.2517252    
        5329  0.9144168    
        5331  0.9135242    
        5332  8.6182371E-02
        5334  0.6896715    
        5335  0.2523694    
        5338  0.2522345    
        5342  0.2558279    
        5343  0.8449787    
        5345  0.2464845    
        5348  0.5516555    
        5349  0.2527355    
        5351  0.5528476    
        5355  0.2522092    
        5356  0.8101645    
        5358  0.9101620    
        5360  0.5565624    
        5361  0.7880515    
        5362  0.2535562    
        5364  0.4293483    
        5365  0.6113914    
        5366  0.4299494    
        5367  9.4275691E-02
        5371  0.2519933    
        5373  0.4279353    
        5374  0.2657386    
        5375  9.4266586E-02
        5377  9.3956351E-02
        5378  0.2520564    
        5379  0.5531424    
        5381  0.9136571    
        5382  0.5526115    
        5383  9.2982396E-02
        5384  0.6886236    
        5385  0.6878987    
        5386  0.8795407    
        5387  0.4309052    
        5390  9.2803307E-02
        5391  9.3060404E-02
        5392  0.4332493    
        5393  9.3689650E-02
        5397  0.5537531    
        5402  0.4534378    
        5404  0.4306084    
        5405  0.6822802    
        5406  0.6881057    
        5409  0.5528325    
        5410  0.4312471    
        5412  9.3056604E-02
        5414  9.4502196E-02
        5415  0.4354872    
        5416  0.4315811    
        5417  0.1189131    
        5419  0.4306673    
        5421  0.6877275    
        5422  0.6882852    
        5424  9.3322106E-02
        5425  0.5524091    
        5428  0.2696969    
        5429  0.2507459    
        5430  0.1223234    
        5431  9.4121248E-02
        5432  0.5746594    
        5435  0.2544599    
        5436  0.4377491    
        5437  0.8202271    
        5442  0.4351038    
        5443  0.8228142    
        5444  0.7908038    
        5445  0.2468208    
        5446  0.2546761    
        5450  9.3401693E-02
        5452  0.4335369    
        5453  0.3875678    
        5455  9.3506470E-02
        5456  0.7893557    
        5457  0.4268216    
        5460  9.2611805E-02
        5462  0.4310672    
        5466  0.7899030    
        5467  9.0104550E-02
        5471  0.6919954    
        5472  0.6882991    
        5473  0.9322453    
        5474  0.6883419    
        5475  0.9077041    
        5480  0.4322224    
        5483  0.6805355    
        5484  0.7876641    
        5491  0.7907315    
        5492  0.4351274    
        5493  0.4308770    
        5494  0.4348133    
        5496  0.2529104    
        5497  0.2568542    
        5499  0.2515475    
        5502  9.2640802E-02
        5505  0.4352438    
        5510  0.7895288    
        5511  0.8729897    
        5512  0.5531519    
        5514  0.2680975    
        5515  0.2530872    
        5516  0.2524169    
        5517  0.4315697    
        5520  0.2635023    
        5521  0.5802141    
        5522  0.7901671    
        5523  0.7934340    
        5525  0.6892719    
        5527  0.2578849    
        5529  0.2523884    
        5531  0.5521960    
        5534  0.5518531    
        5536  0.4354222    
        5541  0.5535747    
        5542  0.5516408    
        5544  0.4297830    
        5545  0.4336613    
        5547  0.2903469    
        5548  0.2508181    
        5549  0.4323502    
        5550  0.9151453    
        5552  0.2520400    
        5554  0.7875848    
        5555  0.9130923    
        5556  0.6872956    
        5557  0.2449241    
        5559  0.8842475    
        5560  0.4373911    
        5561  0.6894767    
        5562  0.6860965    
        5565  0.5537316    
        5566  0.2499525    
        5567  0.2638651    
        5568  0.6881983    
        5569  9.6215464E-02
        5570  0.5518962    
        5573  0.7879508    
        5574  0.4345075    
        5575  0.4300026    
        5576  0.5526503    
        5577  0.5545596    
        5578  9.1930471E-02
        5579  0.7903664    
        5580  0.2739451    
        5581  0.6879028    
        5583  0.2538790    
        5584  0.9155282    
        5586  0.7911074    
        5587  9.2499748E-02
        5592  0.2498847    
        5593  0.2555757    
        5596  0.4306436    
        5598  0.9117900    
        5601  9.0220757E-02
        5602  0.9130678    
        5603  0.2605864    
        5604  0.9093811    
        5605  0.4365745    
        5606  9.3164846E-02
        5608  0.4305633    
        5613  0.5528761    
        5616  0.2636417    
        5617  9.3083560E-02
        5618  0.5524197    
        5619  0.2618920    
        5620  0.2569624    
        5621  0.9140582    
        5622  7.7004753E-02
        5623  0.4315286    
        5626  0.7836087    
        5628  0.4371687    
        5632  0.9104029    
        5634  0.2521396    
        5637  9.3728989E-02
        5638  0.1206926    
        5639  0.5518162    
        5645  0.9122317    
        5646  0.5533739    
        5650  0.7902985    
        5652  0.4324809    
        5653  0.2526993    
        5654  9.3555868E-02
        5658  0.6892570    
        5659  0.7876623    
        5661  0.2526295    
        5663  0.4332540    
        5664  0.5525997    
        5666  0.9140902    
        5668  0.2620913    
        5670  0.5551145    
        5675  0.2518544    
        5676  0.4321179    
        5679  0.6890841    
        5680  9.1789432E-02
        5681  0.4393415    
        5682  0.9144987    
        5683  0.7850150    
        5685  0.5517682    
        5687  0.4356321    
        5688  0.9137733    
        5689  0.9120142    
        5690  0.4317511    
        5691  9.2966162E-02
        5694  0.4369152    
        5697  0.2613700    
        5698  9.3372136E-02
        5699  0.2550252    
        5702  9.2131987E-02
        5703  0.6897194    
        5705  0.5547048    
        5708  0.9131773    
        5710  0.7899594    
        5711  0.9118133    
        5712  0.4301954    
        5713  0.7882911    
        5715  9.2918709E-02
        5716  0.5525059    
        5719  0.2522382    
        5720  0.5467972    
        5721  0.6883335    
        5722  0.2521482    
        5723  0.4385541    
        5724  0.2989353    
        5725  0.4357797    
        5726  0.2520626    
        5728  0.6901189    
        5729  0.6877754    
        5730  0.2523234    
        5731  0.8336989    
        5732  0.4325499    
        5733  0.6874912    
        5735  0.5478439    
        5737  0.5866423    
        5738  0.2589110    
        5739  0.5523128    
        5742  0.5528420    
        5744  9.3858600E-02
        5746  0.1283521    
        5747  0.9112966    
        5749  0.7921073    
        5751  0.7574912    
        5752  0.4325598    
        5755  0.2579805    
        5756  0.9169748    
        5757  0.5571845    
        5759  0.5441692    
        5760  0.4303645    
        5761  0.4308300    
        5762  0.6885250    
        5765  9.6448369E-02
        5766  0.6895098    
        5768  0.9136896    
        5769  0.5540298    
        5770  0.9009259    
        5771  9.5017858E-02
        5773  0.3005714    
        5774  0.7881820    
        5775  0.2979815    
        5777  0.6880186    
        5778  9.3061291E-02
        5780  0.4315497    
        5781  0.7853287    
        5783  0.4426541    
        5787  0.6893976    
        5788  9.1325678E-02
        5789  0.8045084    
        5791  0.6872491    
        5792  0.7903672    
        5793  0.4335336    
        5794  0.6886021    
        5795  9.4434388E-02
        5796  0.5519819    
        5799  0.5528888    
        5800  8.0514729E-02
        5802  0.7904506    
        5804  0.9138159    
        5806  0.4294901    
        5810  0.5597922    
        5811  0.4327865    
        5812  0.2541951    
        5813  0.2734070    
        5814  0.6926430    
        5817  0.4314181    
        5819  0.6887627    
        5820  0.5538349    
        5821  0.6881555    
        5823  0.5575461    
        5824  0.5536755    
        5827  9.2593119E-02
        5828  0.2734524    
        5829  0.5719396    
        5833  0.7896711    
        5834  9.3401954E-02
        5835  9.6357033E-02
        5840  0.7900690    
        5842  0.6886438    
        5845  0.4304969    
        5848  0.2754673    
        5850  0.5532647    
        5852  0.6806021    
        5853  9.4185144E-02
        5854  0.5525650    
        5855  0.5525868    
        5859  0.2534027    
        5860  0.4345695    
        5863  0.4361895    
        5864  0.7830632    
        5865  0.5579341    
        5866  0.2666401    
        5870  0.5504924    
        5871  9.2224777E-02
        5873  9.2799529E-02
        5874  0.6885625    
        5878  0.2739948    
        5879  0.2500145    
        5881  0.1010344    
        5882  0.2505296    
        5883  0.7895236    
        5884  0.2590078    
        5885  0.4346616    
        5887  0.4309053    
        5890  9.3614496E-02
        5891  0.5505112    
        5893  0.7887626    
        5895  0.5508078    
        5896  0.2515957    
        5898  0.5544195    
        5899  0.6877625    
        5900  0.8045812    
        5901  0.7886047    
        5903  0.6889074    
        5904  0.2556980    
        5905  0.4271733    
        5906  0.9117363    
        5907  9.4059683E-02
        5908  0.5515469    
        5913  0.5527072    
        5915  0.4346113    
        5921  0.4332409    
        5922  0.9158534    
        5925  0.7827815    
        5926  0.5521550    
        5927  0.1080675    
        5929  0.4072786    
        5930  9.2755906E-02
        5931  0.6252980    
        5933  0.2569508    
        5934  0.6891062    
        5935  0.6905825    
        5936  0.2514750    
        5938  0.2567464    
        5940  0.4317147    
        5941  0.2668285    
        5944  0.5545608    
        5945  0.4339715    
        5946  0.7248909    
        5948  0.2563845    
        5949  0.4835533    
        5953  0.4306659    
        5955  0.5525313    
        5956  0.5081965    
        5959  0.9133389    
        5960  0.5521054    
        5961  0.4355065    
        5963  0.4312183    
        5964  0.6876293    
        5966  0.4163273    
        5968  0.6888742    
        5969  0.4300461    
        5972  9.6029483E-02
        5976  0.4012223    
        5978  0.4294492    
        5980  0.4329838    
        5982  0.2504792    
        5983  0.9114722    
        5986  9.2850603E-02
        5988  0.6889453    
        5989  0.9118093    
        5993  0.7884861    
        5995  0.6839989    
        5999  0.5525305    
        6000  0.9189788    
        6001  0.5502869    
        6004  0.6886785    
        6007  0.2633439    
        6009  0.2583326    
        6011  0.7969818    
        6014  0.4276544    
        6016  9.3403615E-02
        6017  0.1625321    
        6019  0.2524243    
        6020  0.4299177    
        6022  0.4568757    
        6024  0.9118059    
        6027  0.9126828    
        6028  0.2729948    
        6029  0.2524241    
        6030  0.4325798    
        6031  0.6920974    
        6032  0.9133339    
        6034  0.9619376    
        6035  0.2701868    
        6037  0.2718838    
        6038  0.6560284    
        6040  0.2505257    
        6043  0.5531483    
        6046  9.4386451E-02
        6049  0.6875501    
        6050  9.2597790E-02
        6052  0.5544276    
        6053  0.4355724    
        6054  0.5519007    
        6056  0.5519434    
        6057  0.9140504    
        6058  0.5524183    
        6059  0.4235303    
        6061  0.9035323    
        6063  8.4669262E-02
        6065  0.9134042    
        6066  0.4299596    
        6067  0.2543747    
        6068  0.2514508    
        6069  0.9068467    
        6071  0.9114683    
        6072  0.6888630    
        6075  0.4299435    
        6076  0.8571998    
        6077  0.2503185    
        6082  0.5518629    
        6083  0.9112065    
        6085  9.3192808E-02
        6092  0.5522094    
        6093  0.2022946    
        6095  0.5461571    
        6096  4.9176231E-02
        6098  0.6866122    
        6102  0.5530930    
        6104  0.2628586    
        6105  0.9131430    
        6108  0.7897089    
        6110  0.6891824    
        6111  0.4342436    
        6112  0.5528055    
        6113  9.2884168E-02
        6114  0.4296373    
        6115  9.2986248E-02
        6120  0.2501283    
        6126  0.4344903    
        6129  0.7877116    
        6131  9.4593652E-02
        6132  0.6885688    
        6133  0.4306447    
        6135  0.7962240    
        6137  0.4280126    
        6138  0.7902479    
        6139  0.5536906    
        6140  0.5545376    
        6141  9.3864739E-02
        6143  0.4304124    
        6145  0.7889594    
        6148  9.3604915E-02
        6150  0.6885406    
        6151  0.5567837    
        6152  0.4295434    
        6155  0.9094650    
        6156  0.4359509    
        6157  0.6870195    
        6158  9.2690974E-02
        6162  0.4698416    
        6165  0.4791873    
        6166  0.2504846    
        6167  0.6871694    
        6169  0.6896818    
        6172  0.7913667    
        6176  0.4313991    
        6178  0.2694430    
        6179  0.7889507    
        6180  0.2521713    
        6187  0.2526769    
        6190  0.4315331    
        6192  0.2578029    
        6193  0.5525982    
        6194  0.2672277    
        6197  0.9055286    
        6198  0.7897242    
        6200  0.2521867    
        6202  0.2557093    
        6203  0.9142805    
        6204  0.6875886    
        6208  0.4319867    
        6213  0.9121625    
        6214  9.4796956E-02
        6215  0.5529795    
        6216  9.3945682E-02
        6217  0.7871569    
        6218  0.7875404    
        6221  0.4306926    
        6223  0.7918757    
        6226  0.2595217    
        6227  0.2772790    
        6228  0.2528195    
        6230  0.6912478    
        6231  0.2545695    
        6233  0.2523437    
        6234  0.7882471    
        6235  0.2881296    
        6236  0.4343784    
        6238  0.9110387    
        6239  0.7868865    
        6244  9.2945822E-02
        6245  0.5532287    
        6247  0.4372994    
        6249  0.7384132    
        6251  0.4341462    
        6252  0.9160926    
        6253  0.7891647    
        6254  0.9135429    
        6256  0.5541938    
        6257  0.6909140    
        6258  9.2918627E-02
        6261  0.4382438    
        6263  0.4284779    
        6264  0.7949141    
        6266  0.9059244    
        6271  9.2411615E-02
        6274  0.4304349    
        6275  0.9137696    
        6276  0.4284299    
        6279  0.9136147    
        6283  0.7876159    
        6286  0.4309331    
        6288  0.5519177    
        6290  0.7918851    
        6294  0.4373721    
        6295  0.7893217    
        6296  0.2523046    
        6298  0.2515785    
        6300  0.4350369    
        6302  0.5523019    
        6305  9.8681301E-02
        6307  0.2509911    
        6310  9.2634536E-02
        6311  0.5530767    
        6312  0.5524129    
        6318  9.1223173E-02
        6319  9.4962761E-02
        6320  0.5532738    
        6321  9.2234381E-02
        6322  0.2510143    
        6323  0.2444806    
        6324  0.8000416    
        6325  0.5514873    
        6326  9.2929460E-02
        6327  0.2543627    
        6329  0.4327712    
        6330  0.9132057    
        6331  0.9121637    
        6332  0.7896299    
        6334  0.7887974    
        6336  9.6624807E-02
        6337  0.2499670    
        6338  0.4307641    
        6341  9.1530040E-02
        6344  0.4312773    
        6346  9.6179076E-02
        6348  0.6880050    
        6349  0.2503278    
        6355  0.4307998    
        6357  0.4308880    
        6360  0.6886523    
        6361  0.5772932    
        6362  0.6914158    
        6363  0.2501573    
        6364  0.5539028    
        6366  0.2624762    
        6367  0.6588436    
        6368  0.6864249    
        6369  0.9035516    
        6372  0.2518495    
        6375  0.2518970    
        6376  0.7870286    
        6377  0.2689169    
        6380  0.2539752    
        6381  9.6953884E-02
        6383  0.9034916    
        6384  0.9140884    
        6385  9.2637390E-02
        6386  0.4640307    
        6388  0.4306659    
        6389  0.2504176    
        6393  0.7882272    
        6394  0.2515539    
        6395  0.5519814    
        6397  9.5746599E-02
        6398  0.6870663    
        6401  0.6876467    
        6402  0.2825370    
        6403  0.4370857    
        6404  0.5526661    
        6405  0.4305892    
        6406  0.9145087    
        6407  0.2508669    
        6408  0.3934509    
        6409  0.5590068    
        6410  0.6867067    
        6411  0.4354459    
        6412  0.9138131    
        6414  0.6891309    
        6415  0.2550879    
        6416  0.7892468    
        6417  0.9143810    
        6418  0.2503666    
        6419  0.7875592    
        6420  0.2513350    
        6421  0.9127310    
        6422  0.4333071    
        6423  0.9125811    
        6424  0.2407004    
        6425  0.4329338    
        6426  0.6898246    
        6427  0.4364472    
        6428  9.4304524E-02
        6429  8.9820743E-02
        6430  0.5528926    
        6431  0.4343454    
        6432  0.4357622    
        6435  0.6890333    
        6436  0.6881655    
        6440  0.2592505    
        6444  0.2514264    
        6445  0.2696817    
        6453  0.4331766    
        6455  9.2791833E-02
        6457  0.2496699    
        6461  0.9140468    
        6464  9.3310110E-02
        6465  0.9127432    
        6466  0.5563608    
        6467  0.5929072    
        6468  0.2658271    
        6469  0.6884854    
        6473  0.9110256    
        6477  0.5508835    
        6479  0.5504437    
        6481  0.6224860    
        6482  9.2157938E-02
        6483  0.9130566    
        6485  0.7878953    
        6486  0.5516278    
        6487  0.7927441    
        6489  9.4531097E-02
        6490  0.6819239    
        6491  0.4352289    
        6492  9.2059202E-02
        6494  9.3579166E-02
        6495  0.4318604    
        6496  0.4362845    
        6497  0.2582484    
        6498  0.9132815    
        6499  0.2557133    
        6500  0.9106285    
        6501  0.2645009    
        6502  0.4316811    
        6504  0.9137389    
        6505  0.6892313    
        6507  0.7790853    
        6508  0.9171135    
        6512  0.4323971    
        6513  0.4299919    
        6514  0.9128271    
        6517  0.2470990    
        6519  0.8207313    
        6520  0.7904955    
        6521  0.9127663    
        6522  0.2541481    
        6523  0.4357860    
        6524  0.6931509    
        6525  0.5526167    
        6527  0.9109171    
        6528  0.9121079    
        6530  0.2501700    
        6531  9.3218431E-02
        6533  0.5508474    
        6535  0.6890063    
        6537  0.2525067    
        6540  5.0693229E-02
        6541  0.4335021    
        6544  0.7345898    
        6545  0.6887301    
        6546  0.4288775    
        6547  0.5534410    
        6548  0.3736513    
        6553  0.4350513    
        6554  0.7792959    
        6555  0.5554810    
        6559  0.4299716    
        6561  0.4341775    
        6562  0.4324889    
        6563  9.2509180E-02
        6564  0.6885315    
        6565  0.2510582    
        6568  0.7874498    
        6569  0.5538923    
        6571  0.7881799    
        6574  0.5910913    
        6581  9.3351744E-02
        6584  9.2080787E-02
        6585  0.2660849    
        6586  0.2925224    
        6588  0.2902337    
        6590  0.9146765    
        6591  9.2817858E-02
        6592  0.4360154    
        6593  0.7885894    
        6594  0.2514170    
        6598  0.7897518    
        6600  9.5129848E-02
        6601  0.5537564    
        6603  0.9055044    
        6605  0.5524139    
        6607  0.5527554    
        6609  0.7893385    
        6610  0.7733772    
        6611  0.7919258    
        6617  0.7864789    
        6618  0.9150573    
        6619  0.1282906    
        6620  0.7890543    
        6622  0.5517877    
        6624  0.6882373    
        6627  0.5529762    
        6628  9.6508786E-02
        6629  0.4336125    
        6633  9.3190350E-02
        6634  9.3061551E-02
        6635  0.4295623    
        6638  0.9129626    
        6639  0.7873422    
        6640  0.6878197    
        6644  0.2664881    
        6645  9.3267515E-02
        6646  0.7886081    
        6648  0.4312973    
        6649  0.4349608    
        6650  0.4279166    
        6651  0.9140879    
        6652  0.7875106    
        6655  9.2838235E-02
        6656  0.7896037    
        6659  0.6875495    
        6660  0.6872414    
        6661  0.2508808    
        6662  9.3314134E-02
        6666  0.7032245    
        6668  0.5518735    
        6669  0.2595231    
        6670  9.1962077E-02
        6671  0.6815775    
        6672  0.6871588    
        6673  0.2509111    
        6674  0.4539348    
        6676  0.4316388    
        6680  4.6861168E-02
        6681  0.3865798    
        6684  0.2514060    
        6686  0.2516974    
        6687  0.2510103    
        6688  0.4318187    
        6689  0.8018537    
        6690  0.7884679    
        6692  0.6890388    
        6693  0.4349058    
        6698  0.9157312    
        6701  0.6926743    
        6703  9.3180902E-02
        6704  0.8317538    
        6705  0.4316489    
        6706  0.2516305    
        6707  0.7910259    
        6711  0.4337499    
        6713  0.4294273    
        6716  0.7882647    
        6717  0.2521009    
        6719  9.1721617E-02
        6720  0.2522251    
        6723  8.8900603E-02
        6725  0.9133443    
        6726  0.4377710    
        6729  9.4015494E-02
        6730  0.3286012    
        6731  0.6898447    
        6732  0.4341866    
        6733  0.9189895    
        6734  0.4283820    
        6738  0.2549772    
        6741  9.2919663E-02
        6744  0.9119684    
        6747  0.9122897    
        6751  0.5514182    
        6752  0.1056432    
        6754  9.2954934E-02
        6755  0.9091620    
        6756  0.1021962    
        6758  8.9848660E-02
        6759  0.2501607    
        6761  0.5537578    
        6763  0.4307384    
        6765  0.2702976    
        6766  0.7889407    
        6767  0.7879916    
        6769  0.9041011    
        6770  0.2511382    
        6771  0.5532780    
        6772  0.2497642    
        6773  0.4439897    
        6777  0.2758951    
        6780  0.2540227    
        6781  0.9173076    
        6782  9.3311958E-02
        6783  0.2533114    
        6784  0.2504513    
        6786  0.9100291    
        6787  0.2549011    
        6788  0.7936108    
        6790  0.4353691    
        6791  9.3207911E-02
        6792  9.0233028E-02
        6794  9.2806503E-02
        6795  7.2603747E-02
        6796  0.2523787    
        6797  0.7888973    
        6800  0.9142089    
        6801  9.2617616E-02
        6804  0.4322853    
        6806  0.2537112    
        6810  0.4295890    
        6813  0.4296795    
        6816  0.7830063    
        6817  0.2524306    
        6818  9.2350952E-02
        6822  9.3252145E-02
        6823  0.5524476    
        6825  0.6879228    
        6826  0.2822049    
        6828  0.5545090    
        6829  0.9119500    
        6831  0.1070547    
        6832  0.6880166    
        6837  0.7879282    
        6840  0.2672678    
        6841  0.7916709    
        6842  0.5528894    
        6846  0.4376738    
        6850  0.9129317    
        6852  0.7886127    
        6857  0.2516580    
        6859  0.6889750    
        6860  9.3591861E-02
        6863  0.7900271    
        6864  0.4297894    
        6865  0.6887802    
        6866  0.2505017    
        6867  2.7337218E-02
        6872  0.5442922    
        6873  0.7889694    
        6874  0.4583189    
        6876  0.5519683    
        6877  9.3307048E-02
        6880  0.2528863    
        6881  0.2539478    
        6883  0.7900535    
        6885  0.2640083    
        6886  0.6879277    
        6887  0.7881189    
        6888  0.4338847    
        6890  0.6894011    
        6891  0.2715874    
        6892  0.5545301    
        6893  0.6882469    
        6894  9.2508622E-02
        6897  0.2687237    
        6900  0.2695833    
        6901  0.7899678    
        6902  0.7978432    
        6904  0.4299523    
        6908  0.4311165    
        6911  0.2678187    
        6913  0.2534883    
        6914  0.4355787    
        6915  0.5521013    
        6917  0.1580019    
        6918  0.9155914    
        6921  0.6888598    
        6923  0.7893490    
        6925  9.3114533E-02
        6926  0.4244326    
        6928  0.2591492    
        6929  0.7964582    
        6930  0.2788774    
        6931  0.4319169    
        6933  9.2647828E-02
        6934  0.2531346    
        6935  0.6903414    
        6938  0.7874721    
        6939  0.2533800    
        6941  0.9143115    
        6943  0.7894647    
        6946  0.5529990    
        6947  8.8747323E-02
        6948  0.5508600    
        6951  0.2629296    
        6954  9.7210146E-02
        6955  0.7897470    
        6956  9.3907379E-02
        6959  0.4289443    
        6960  0.6910303    
        6962  0.3034759    
        6963  0.6903694    
        6964  0.4348726    
        6966  9.1572694E-02
        6967  0.2567455    
        6969  0.6865455    
        6970  9.3108259E-02
        6973  0.2638119    
        6976  9.4081298E-02
        6978  0.2513805    
        6979  9.2964448E-02
        6981  0.5538656    
        6984  0.6453764    
        6985  0.5527694    
        6988  9.2760265E-02
        6990  0.7937527    
        6992  0.2540569    
        6994  0.4316923    
        6995  0.2661986    
        6997  0.2531306    
        6998  0.5525434    
        6999  0.7882630    
        7000  0.6883374    
        7003  0.9201794    
        7006  9.2894509E-02
        7009  0.4305535    
        7011  0.4311248    
        7014  0.8129007    
        7016  9.1721222E-02
        7017  9.1963626E-02
        7021  0.6894499    
        7023  0.9136586    
        7028  0.9116637    
        7029  0.4294706    
        7033  0.7894669    
        7034  0.2522055    
        7035  9.6049905E-02
        7036  9.3241170E-02
        7037  0.6885552    
        7039  0.7891980    
        7044  9.4513901E-02
        7047  0.7899343    
        7048  0.7906631    
        7054  0.7888554    
        7055  0.7898795    
        7056  0.8554193    
        7058  0.6900057    
        7059  0.4340854    
        7060  0.4318326    
        7061  0.2593561    
        7063  0.2528136    
        7064  9.3329921E-02
        7065  9.3288757E-02
        7067  0.6890580    
        7068  0.4330114    
        7069  0.4304102    
        7070  0.6871754    
        7072  0.7903181    
        7074  0.2618562    
        7075  0.7932529    
        7076  0.4318592    
        7078  0.7877737    
        7080  0.9156191    
        7085  0.7097940    
        7086  9.3035631E-02
        7087  0.6871300    
        7088  0.4308043    
        7094  0.4262303    
        7096  0.4323463    
        7097  9.3487643E-02
        7098  0.2374246    
        7101  9.3034938E-02
        7102  0.9116333    
        7105  0.4353493    
        7108  9.3097389E-02
        7109  0.2540941    
        7110  0.7923617    
        7113  0.5517988    
        7115  0.2537608    
        7116  0.6923923    
        7118  9.0546951E-02
        7123  0.7897337    
        7125  9.4736852E-02
        7127  0.2641435    
        7129  0.2552524    
        7130  9.9860132E-02
        7131  9.1755904E-02
        7132  0.7018269    
        7134  0.2520027    
        7135  0.2512175    
        7137  0.2532887    
        7138  0.9120619    
        7139  0.4320278    
        7140  9.2774816E-02
        7141  0.7925619    
        7142  0.5530675    
        7143  0.2525462    
        7144  0.5065107    
        7145  0.5533621    
        7146  0.2672376    
        7148  0.2745095    
        7150  0.4288949    
        7151  0.5530903    
        7154  0.9128720    
        7155  0.5536443    
        7156  0.6827377    
        7160  0.7912189    
        7161  0.3609804    
        7162  0.2549800    
        7163  0.7882760    
        7164  0.2696031    
        7166  0.9178610    
        7168  0.9124675    
        7175  9.6117057E-02
        7176  0.5516452    
        7177  0.5487086    
        7178  0.2487792    
        7181  9.2532240E-02
        7184  0.2508168    
        7186  0.2517582    
        7187  0.4872475    
        7188  0.4349332    
        7189  0.2709588    
        7192  9.3100466E-02
        7193  9.4614215E-02
        7194  0.7737517    
        7195  0.3030900    
        7197  9.9105217E-02
        7198  0.2464103    
        7199  9.4181895E-02
        7200  0.6891212    
        7201  0.7982538    
        7202  0.7882576    
        7205  0.9133787    
        7206  0.2496711    
        7209  0.2483343    
        7211  9.3409956E-02
        7213  9.2463098E-02
        7216  0.4356818    
        7219  0.6846567    
        7222  0.2905237    
        7223  0.6891105    
        7224  0.2513472    
        7226  0.2503059    
        7230  0.2525687    
        7231  0.8961533    
        7232  0.9069991    
        7233  0.5424759    
        7235  0.4917425    
        7236  0.2588334    
        7237  0.5537785    
        7238  0.7888142    
        7239  0.7914834    
        7242  9.3121678E-02
        7243  0.9110093    
        7244  0.2766583    
        7245  0.7894498    
        7246  0.5523251    
        7247  0.9131391    
        7251  0.7917765    
        7252  0.5503572    
        7253  9.3028307E-02
        7254  0.2523628    
        7255  0.9170684    
        7256  9.5396265E-02
        7258  0.6150151    
        7259  0.4960718    
        7267  0.5524471    
        7268  0.2705446    
        7269  0.5456905    
        7270  0.4434457    
        7272  0.6875234    
        7275  0.9073005    
        7276  0.9120625    
        7277  9.3058199E-02
        7278  0.5528580    
        7279  0.7899069    
        7283  0.6890050    
        7284  0.2520796    
        7285  9.1013223E-02
        7287  0.6846711    
        7288  0.7913980    
        7289  8.9619197E-02
        7290  0.7738385    
        7291  0.7889567    
        7292  0.9126895    
        7294  0.4326716    
        7295  0.9158345    
        7296  0.4293515    
        7297  0.5548976    
        7299  0.9125454    
        7301  0.9059143    
        7302  0.4315220    
        7303  0.6863486    
        7304  0.4302843    
        7305  0.2752555    
        7306  0.2501110    
        7310  0.3285974    
        7311  0.7937509    
        7314  0.5535952    
        7315  9.2505671E-02
        7320  0.6871517    
        7321  0.5487943    
        7323  0.2475491    
        7324  0.2544479    
        7325  0.2516119    
        7326  8.3973877E-02
        7331  0.7928244    
        7332  0.4302711    
        7333  0.2514882    
        7336  0.2503118    
        7338  9.3217172E-02
        7339  9.5079929E-02
        7340  0.4320372    
        7341  0.9125307    
        7344  0.2490930    
        7346  9.1278926E-02
        7347  0.5527669    
        7348  0.5532054    
        7350  0.4289240    
        7352  0.6868126    
        7354  0.4330598    
        7355  0.2521202    
        7356  0.5534397    
        7358  0.9146501    
        7359  0.6891103    
        7361  0.6888623    
        7362  0.4389314    
        7363  0.7964174    
        7364  0.6889125    
        7365  0.7917718    
        7366  9.1790386E-02
        7369  0.7903373    
        7370  9.2828058E-02
        7371  0.9106275    
        7374  0.9138716    
        7378  0.6830925    
        7379  0.9142042    
        7380  0.7891133    
        7383  0.5536078    
        7386  0.5515407    
        7389  0.4332583    
        7390  0.6778739    
        7391  0.9063915    
        7392  0.9135343    
        7395  9.0707824E-02
        7398  0.8820922    
        7402  9.2778534E-02
        7403  0.9125397    
        7408  0.2653645    
        7409  0.4510832    
        7410  0.5533687    
        7413  0.7874743    
        7416  0.7873822    
        7417  0.5534216    
        7418  0.6892235    
        7419  9.3754813E-02
        7422  0.2516246    
        7424  0.5552291    
        7425  8.4326975E-02
        7427  0.9084016    
        7429  0.2575000    
        7430  0.6877687    
        7431  0.9137275    
        7433  0.4961686    
        7435  0.7840639    
        7436  0.6891343    
        7438  0.9040416    
        7439  0.2672401    
        7440  0.9145788    
        7441  0.5527346    
        7442  0.6877694    
        7443  0.5485394    
        7444  0.2544129    
        7445  0.7863423    
        7447  0.5525002    
        7448  0.2508422    
        7450  0.3415911    
        7453  0.2679606    
        7454  0.4321513    
        7456  0.5692080    
        7458  0.9143369    
        7459  0.5533788    
        7461  0.6891976    
        7463  0.5512748    
        7464  0.6896014    
        7467  0.2488231    
        7469  0.7879484    
        7470  0.2510654    
        7471  0.5271329    
        7472  0.5552644    
        7473  8.4477812E-02
        7474  0.9208724    
        7475  0.9114401    
        7478  0.9199759    
        7479  0.4350048    
        7480  0.4319691    
        7482  0.7944584    
        7484  9.3299493E-02
        7486  0.6850783    
        7487  0.2519155    
        7488  0.6883149    
        7489  0.7868854    
        7492  0.7876222    
        7493  0.2511062    
        7494  0.4402666    
        7496  9.2388541E-02
        7497  0.4297737    
        7501  0.2518336    
        7503  0.2522324    
        7504  0.2546378    
        7506  0.2512172    
        7512  0.2518738    
        7513  0.4254886    
        7515  0.9114066    
        7519  0.4418042    
        7521  0.5518593    
        7527  9.5766082E-02
        7528  0.4353449    
        7529  0.2513187    
        7532  0.7929410    
        7533  0.7926131    
        7534  0.6834701    
        7535  0.4315515    
        7536  0.5528606    
        7537  0.4286683    
        7539  0.7903676    
        7540  9.3795292E-02
        7542  0.2524381    
        7546  0.5516074    
        7551  0.6896762    
        7554  0.5467159    
        7556  0.2677361    
        7557  0.9122645    
        7558  9.2619114E-02
        7559  0.7877536    
        7560  0.4354942    
        7561  0.9105721    
        7562  9.3524165E-02
        7563  9.2321403E-02
        7570  0.7793030    
        7571  0.5517338    
        7574  9.0697110E-02
        7576  9.2817314E-02
        7579  9.9618457E-02
        7580  0.4295002    
        7581  0.7906278    
        7582  0.5515798    
        7583  0.4311495    
        7586  0.2557436    
        7587  0.5483188    
        7589  0.2514479    
        7592  0.5617433    
        7593  0.4235215    
        7595  0.5527518    
        7596  0.2231622    
        7599  0.4287409    
        7601  0.6881428    
        7602  0.7884568    
        7605  0.4439232    
        7606  0.2645480    
        7607  0.2510148    
        7608  0.4323806    
        7609  0.8822184    
        7610  0.2528922    
        7611  0.9020988    
        7612  0.2516915    
        7614  0.7897376    
        7616  9.4395012E-02
        7617  0.2658341    
        7620  0.2575241    
        7621  0.6879150    
        7622  9.2770711E-02
        7623  0.2535222    
        7624  0.2673039    
        7625  0.6815458    
        7626  0.7905126    
        7627  0.6865318    
        7628  0.9122127    
        7629  0.5529047    
        7631  0.6927537    
        7632  0.2602107    
        7634  0.5571815    
        7635  0.7770082    
        7636  0.6419882    
        7637  0.2525438    
        7639  0.9146594    
        7640  0.6867480    
        7641  0.2700424    
        7642  0.9129366    
        7643  0.2692636    
        7644  0.7886255    
        7647  0.9130570    
        7649  0.4361802    
        7651  0.9113173    
        7654  0.2507441    
        7659  0.2514313    
        7660  0.6458464    
        7661  0.2534958    
        7662  0.2536646    
        7663  0.4352832    
        7664  0.9148007    
        7666  0.5520088    
        7670  0.2514710    
        7671  9.3776360E-02
        7672  0.2511585    
        7673  0.4310842    
        7674  0.4316657    
        7676  0.2536230    
        7677  0.5373422    
        7678  0.5531300    
        7686  9.5623724E-02
        7690  0.6899425    
        7691  0.9118932    
        7692  0.6888908    
        7694  0.2566924    
        7695  0.9135374    
        7697  0.9150578    
        7699  0.9181963    
        7700  0.9150934    
        7702  0.2522135    
        7704  0.6885780    
        7706  0.2719071    
        7707  0.8188886    
        7710  0.5510489    
        7711  0.6895037    
        7714  0.6890405    
        7716  0.6884752    
        7717  0.7313119    
        7718  0.9126524    
        7719  8.3612196E-02
        7726  0.4313868    
        7727  0.2509240    
        7728  0.5516530    
        7729  0.6886477    
        7730  0.8236923    
        7734  0.6667923    
        7735  0.4312018    
        7736  0.4360064    
        7737  0.2554667    
        7739  0.2483854    
        7741  0.4314787    
        7746  0.9120261    
        7748  0.9113685    
        7749  0.2522071    
        7750  0.2707555    
        7754  0.9151792    
        7755  0.7881894    
        7757  0.5487269    
        7758  0.7903799    
        7759  0.4311943    
        7763  0.9109119    
        7766  9.2381328E-02
        7767  0.4548256    
        7768  0.2504671    
        7770  0.9145848    
        7771  0.8895770    
        7774  9.3417563E-02
        7776  0.6889988    
        7778  0.4326113    
        7781  9.2562325E-02
        7783  0.2700943    
        7785  0.5520127    
        7786  0.1425018    
        7791  0.2527626    
        7793  0.7886270    
        7794  9.3225136E-02
        7795  0.9117420    
        7796  0.5640777    
        7797  0.9149304    
        7800  0.2512904    
        7802  0.2671752    
        7803  0.9132388    
        7804  0.4409836    
        7807  0.6846073    
        7808  0.9110741    
        7811  0.5496545    
        7812  0.2666011    
        7813  0.6886256    
        7815  0.6882975    
        7816  0.6874142    
        7817  0.2578271    
        7818  0.5512525    
        7819  0.4327111    
        7820  0.5512139    
        7821  0.6899390    
        7822  0.6863215    
        7823  0.6889666    
        7825  0.5523902    
        7826  0.5527130    
        7831  0.5527704    
        7833  0.6889257    
        7834  0.6861337    
        7838  0.2701187    
        7839  0.6904488    
        7842  0.4300219    
        7843  0.6894839    
        7844  0.9157342    
        7847  0.2535515    
        7849  0.4302954    
        7850  0.6882645    
        7854  0.7920467    
        7857  0.4323151    
        7858  0.6906551    
        7859  0.5509919    
        7861  0.2547659    
        7862  0.2639493    
        7863  9.0293810E-02
        7864  0.5509024    
        7865  0.7901945    
        7868  0.2508537    
        7872  0.1052888    
        7873  0.7940319    
        7874  0.9132207    
        7875  0.9147198    
        7877  0.2615452    
        7879  0.2692122    
        7880  0.2522114    
        7882  0.4333587    
        7883  0.2743890    
        7884  0.4305180    
        7887  0.2547005    
        7888  9.5503137E-02
        7890  0.4311194    
        7892  0.7891666    
        7893  0.2519260    
        7894  0.4351031    
        7895  0.4309169    
        7896  9.2089325E-02
        7898  0.6523033    
        7900  0.2708474    
        7902  0.5551286    
        7903  0.2681670    
        7905  0.6872728    
        7906  0.2590232    
        7908  0.4350357    
        7910  0.7909374    
        7911  8.7517440E-02
        7914  0.4293086    
        7916  0.9099793    
        7920  0.9082611    
        7921  0.6892006    
        7923  0.3034083    
        7924  0.9090348    
        7925  0.5537298    
        7926  0.2664811    
        7927  0.7883323    
        7931  0.8052216    
        7933  0.6887929    
        7936  9.1325343E-02
        7938  9.4665855E-02
        7940  0.7957180    
        7941  0.5516435    
        7942  0.4325319    
        7943  0.5503593    
        7944  7.9309300E-02
        7947  0.7868025    
        7948  0.9110410    
        7949  0.9134241    
        7951  0.5512895    
        7953  0.2674265    
        7954  0.7944841    
        7956  9.4393522E-02
        7958  0.5566753    
        7959  0.5004872    
        7960  0.6885130    
        7962  0.4287234    
        7963  0.6879086    
        7964  0.1346357    
        7965  0.6030118    
        7967  9.3273401E-02
        7968  0.9156806    
        7970  0.2649345    
        7971  0.4347483    
        7972  9.4070002E-02
        7975  0.9228436    
        7976  9.4433725E-02
        7978  0.6885154    
        7979  0.2519397    
        7981  0.2678193    
        7984  0.4364850    
        7985  0.9144020    
        7988  0.4309406    
        7989  0.6876065    
        7992  0.2610482    
        7994  0.3015764    
        7995  0.2536115    
        7999  0.9172161    
        8000  9.3865640E-02
        8003  0.4293008    
        8005  9.2898540E-02
        8006  0.4298917    
        8007  9.5527619E-02
        8008  0.7881023    
        8011  0.4362626    
        8015  0.2722403    
        8016  0.7917764    
        8019  0.2522881    
        8020  0.2520459    
        8022  0.9132206    
        8024  0.7895720    
        8025  0.4310802    
        8027  0.6910815    
        8028  0.5701607    
        8029  0.6895695    
        8030  0.2554811    
        8031  0.2891023    
        8032  0.4321741    
        8033  9.3419954E-02
        8034  0.6893735    
        8035  0.7875757    
        8036  0.7868088    
        8037  0.4304986    
        8039  0.7875531    
        8040  0.5522938    
        8041  0.4285107    
        8044  0.6900947    
        8046  0.4341663    
        8052  0.4309778    
        8053  0.2524684    
        8054  9.3919121E-02
        8055  9.2412360E-02
        8056  9.0814918E-02
        8057  3.5356125E-03
        8059  0.3023648    
        8061  0.4311309    
        8062  0.6951658    
        8064  0.2743423    
        8065  0.8953618    
        8066  0.5531787    
        8068  0.2762184    
        8069  0.2521463    
        8070  0.6867726    
        8071  0.4420178    
        8079  0.2516446    
        8081  0.5545099    
        8082  0.4296235    
        8083  0.6897788    
        8084  0.4351617    
        8086  0.6879191    
        8088  0.5550209    
        8090  0.2499129    
        8091  0.4339942    
        8093  0.2550962    
        8094  0.6874481    
        8096  0.8027849    
        8098  0.2521728    
        8099  0.4265472    
        8100  0.7902029    
        8101  0.4306719    
        8103  9.5396586E-02
        8105  0.4434038    
        8107  0.2512634    
        8108  0.6880943    
        8111  0.7910661    
        8112  0.2713212    
        8113  0.4290570    
        8114  0.6846887    
        8115  9.2791095E-02
        8117  0.5529535    
        8122  9.4612084E-02
        8123  0.2548231    
        8124  0.7869971    
        8125  9.5163807E-02
        8126  0.7885675    
        8127  0.6881871    
        8128  0.7892051    
        8129  0.7901552    
        8130  0.4535088    
        8132  0.8730727    
        8133  0.4307029    
        8134  0.4330422    
        8135  0.5527529    
        8137  0.4299830    
        8140  0.9089642    
        8141  0.4333406    
        8142  0.6886926    
        8143  0.2685107    
        8144  0.6887068    
        8147  0.2714989    
        8149  0.6864554    
        8150  0.8226403    
        8152  0.4368259    
        8153  0.6893616    
        8154  0.6884041    
        8155  0.5532764    
        8156  0.2508934    
        8160  0.2506058    
        8161  9.3808986E-02
        8162  9.5484599E-02
        8164  0.4297399    
        8165  0.6889520    
        8167  0.2508630    
        8170  0.7904038    
        8172  0.7913614    
        8173  0.2502746    
        8175  0.2487305    
        8177  9.2852302E-02
        8180  0.8594036    
        8181  9.1937900E-02
        8183  0.9527574    
        8186  0.4298091    
        8187  0.7996270    
        8188  0.8650082    
        8190  0.6893432    
        8191  0.7859617    
        8195  0.2567602    
        8198  0.2516920    
        8199  0.9127994    
        8202  0.7352672    
        8203  0.5540724    
        8204  0.4292996    
        8205  0.5516698    
        8206  0.5528429    
        8207  0.4347924    
        8208  0.3009028    
        8210  0.2502744    
        8212  9.3682058E-02
        8215  0.2913202    
        8219  0.5552207    
        8221  0.4335295    
        8227  0.5520738    
        8228  0.6880899    
        8229  0.2524050    
        8231  0.9135370    
        8238  0.5113214    
        8240  0.5536165    
        8242  0.6857421    
        8243  0.9014116    
        8244  0.7875023    
        8245  0.5474473    
        8247  0.7876847    
        8248  9.3869165E-02
        8251  9.5369242E-02
        8252  0.2512092    
        8254  0.5477878    
        8255  0.5595621    
        8256  0.9130700    
        8257  0.2661261    
        8258  0.6887228    
        8259  0.9153553    
        8262  0.5523030    
        8263  9.2254005E-02
        8264  0.7872818    
        8267  0.6842073    
        8268  0.2531236    
        8269  0.1554028    
        8272  0.5952988    
        8281  0.2634798    
        8282  0.7856966    
        8283  0.7984827    
        8285  0.6878541    
        8286  0.4350384    
        8287  0.5527794    
        8289  0.4285454    
        8291  0.9107263    
        8295  0.2524093    
        8296  0.5519575    
        8297  0.9124634    
        8298  0.6910762    
        8301  0.2520540    
        8302  9.4436921E-02
        8303  9.4333999E-02
        8304  0.6867912    
        8305  0.1327848    
        8306  0.2513236    
        8307  0.7881647    
        8308  0.9106429    
        8310  0.2513596    
        8312  9.0117164E-02
        8313  0.6497587    
        8315  0.5521866    
        8316  0.4293985    
        8317  0.7845660    
        8319  0.9211105    
        8321  0.4313914    
        8326  0.2525006    
        8327  0.8555051    
        8329  0.6883063    
        8330  0.4379198    
        8331  9.3336791E-02
        8333  0.6892522    
        8336  9.2488930E-02
        8337  0.9148036    
        8339  0.5528165    
        8340  0.4351450    
        8341  0.6633369    
        8342  0.6881843    
        8345  0.2550663    
        8346  0.7899178    
        8348  0.8994894    
        8349  0.2893540    
        8354  0.2551695    
        8356  9.3010165E-02
        8357  0.2527761    
        8360  0.7824633    
        8361  0.2874358    
        8362  0.2531441    
        8363  0.6873330    
        8364  0.7918450    
        8365  0.2615713    
        8366  0.1190605    
        8367  8.8693321E-02
        8368  0.5525300    
        8372  0.7879801    
        8373  0.2705446    
        8374  0.9116936    
        8377  0.2505862    
        8380  0.8517429    
        8381  0.7856678    
        8385  0.9172354    
        8386  0.5527338    
        8387  0.7885301    
        8388  0.2846198    
        8391  0.5607829    
        8399  0.5465211    
        8400  0.9151278    
        8401  0.2532165    
        8404  0.2510091    
        8405  0.1013045    
        8406  0.4288682    
        8408  0.7878736    
        8409  0.4313761    
        8411  0.3107912    
        8413  0.4328238    
        8414  0.2509882    
        8417  0.6889468    
        8418  9.3788095E-02
        8420  0.4321968    
        8422  0.2663366    
        8424  0.5538775    
        8427  0.7907535    
        8429  0.5540158    
        8432  9.3313240E-02
        8434  0.5509065    
        8435  0.9122559    
        8437  0.6887009    
        8439  0.2944276    
        8441  0.6887046    
        8442  0.4348201    
        8443  0.5477370    
        8444  0.5536450    
        8445  0.8885329    
        8447  0.2678815    
        8448  9.3195118E-02
        8449  0.2558547    
        8450  0.9117720    
        8452  0.4312998    
        8453  0.9124443    
        8454  0.5525657    
        8457  9.3457438E-02
        8458  0.2529124    
        8460  0.4313420    
        8461  0.9141463    
        8463  0.2610224    
        8466  0.6850201    
        8468  9.3467966E-02
        8472  0.2796360    
        8473  0.9149147    
        8475  0.9124762    
        8476  0.6868062    
        8478  0.2518902    
        8479  9.3523860E-02
        8480  9.1395080E-02
        8481  0.2497605    
        8482  0.4349685    
        8483  0.5521548    
        8485  0.6880265    
        8488  0.4312940    
        8491  0.6892141    
        8493  0.4497339    
        8494  0.7876473    
        8495  0.2608284    
        8496  0.4330601    
        8503  0.2488491    
        8504  9.6126452E-02
        8506  0.5491034    
        8510  0.8562378    
        8511  0.6877425    
        8513  0.6160884    
        8514  0.6872613    
        8516  0.7877277    
        8519  0.7919568    
        8520  0.7796597    
        8523  0.5733987    
        8525  0.5527438    
        8526  0.5513041    
        8527  0.5522461    
        8528  0.4328454    
        8530  0.5538444    
        8533  9.2335157E-02
        8534  0.2536112    
        8535  0.6896222    
        8536  9.3289308E-02
        8537  0.8283772    
        8538  0.6867496    
        8540  0.4299118    
        8542  0.6766402    
        8544  0.7802187    
        8545  9.4130300E-02
        8547  0.4324762    
        8548  0.2516502    
        8550  9.3023576E-02
        8551  0.5515197    
        8553  0.2520252    
        8554  0.2527007    
        8557  0.4426994    
        8560  0.7930878    
        8561  0.7417369    
        8564  0.2514080    
        8566  0.2595128    
        8567  0.7906098    
        8569  0.2512698    
        8570  0.7883995    
        8571  9.3294568E-02
        8572  0.2530937    
        8574  0.6891503    
        8577  0.7886623    
        8578  0.4348055    
        8579  0.6861016    
        8581  9.2905641E-02
        8583  0.6916601    
        8584  0.1096388    
        8585  0.2520388    
        8586  0.2618331    
        8587  0.9110381    
        8589  0.9150168    
        8590  0.9101813    
        8591  0.5527747    
        8592  0.9133479    
        8593  0.4329793    
        8597  0.9156685    
        8598  9.2420265E-02
        8599  0.7821695    
        8602  0.2511391    
        8605  9.3226820E-02
        8607  0.4344976    
        8609  9.5261917E-02
        8611  0.2746268    
        8612  0.5529883    
        8616  0.2501690    
        8617  0.4288657    
        8618  0.5994220    
        8620  0.6872645    
        8621  0.2249153    
        8624  0.9177358    
        8625  0.7857761    
        8626  0.4504528    
        8628  0.5534157    
        8629  0.2512429    
        8632  0.6885164    
        8634  9.0543434E-02
        8635  0.7946587    
        8636  9.1942154E-02
        8639  0.4294663    
        8644  0.2495304    
        8647  0.2635587    
        8652  0.6957155    
        8653  0.5526189    
        8654  9.3451090E-02
        8655  0.6899329    
        8656  0.2540788    
        8659  0.4228172    
        8661  0.4347002    
        8662  0.9034249    
        8664  0.2522320    
        8666  0.2563859    
        8667  0.6885032    
        8668  8.7891839E-02
        8670  0.6874719    
        8671  0.7894308    
        8675  9.4937637E-02
        8676  0.8786652    
        8678  0.7884678    
        8680  0.4345133    
        8681  0.7755488    
        8683  0.2504624    
        8684  0.4346673    
        8685  9.0613179E-02
        8687  9.4783828E-02
        8688  9.3157984E-02
        8691  0.2515140    
        8694  0.5516132    
        8696  0.4376155    
        8697  0.5535831    
        8700  0.2459919    
        8703  0.4362340    
        8706  0.2511777    
        8707  0.4341793    
        8710  0.7886699    
        8711  0.2523644    
        8713  0.9155521    
        8714  0.4332706    
        8716  9.3950875E-02
        8719  0.6910505    
        8722  0.6877704    
        8724  0.2544366    
        8727  0.7881018    
        8728  0.4389488    
        8731  0.2587500    
        8732  0.6893224    
        8734  0.4608948    
        8736  0.4772293    
        8737  9.3482859E-02
        8738  0.4304541    
        8739  0.5546299    
        8740  0.3530850    
        8741  0.4313015    
        8743  0.9138701    
        8745  0.2522947    
        8748  9.4262078E-02
        8749  0.4687138    
        8751  9.2388250E-02
        8752  0.2513024    
        8753  0.2510940    
        8754  0.7867413    
        8755  0.2517477    
        8757  0.7947885    
        8758  0.6888215    
        8759  0.9156266    
        8760  0.4298963    
        8761  9.4256006E-02
        8763  0.4318539    
        8764  0.7902766    
        8765  0.2328356    
        8769  0.4249606    
        8770  0.4315396    
        8772  0.4333462    
        8777  0.4391291    
        8778  0.4316954    
        8779  0.7893074    
        8780  0.2512713    
        8784  0.6891660    
        8785  0.7878407    
        8786  0.1191542    
        8787  0.7929847    
        8788  0.4345844    
        8790  0.7882949    
        8791  0.7924801    
        8792  0.6895535    
        8793  0.2556241    
        8794  0.5528196    
        8795  0.7876014    
        8796  0.7873487    
        8798  0.9148375    
        8800  0.2513792    
        8802  0.2557825    
        8805  0.2620663    
        8806  0.9135011    
        8809  0.6903177    
        8813  0.9156061    
        8815  0.6892059    
        8817  0.9125364    
        8818  0.4345163    
        8821  0.2538961    
        8823  0.7891727    
        8828  0.2505440    
        8830  0.7959056    
        8831  0.5515722    
        8834  0.2551554    
        8835  9.4949409E-02
        8836  0.2526123    
        8837  0.6894637    
        8838  0.5523564    
        8839  0.5571623    
        8840  0.2910970    
        8841  0.6892767    
        8842  0.4318191    
        8843  0.9126930    
        8845  0.6893398    
        8846  0.7956092    
        8847  0.2454250    
        8848  0.2513264    
        8850  0.9140912    
        8851  0.9134636    
        8853  0.5518667    
        8856  0.6807377    
        8858  8.5906744E-02
        8860  0.2658603    
        8862  0.4348726    
        8863  0.9124605    
        8864  0.4299644    
        8865  0.4660242    
        8866  0.5529319    
        8868  0.4303980    
        8871  7.3595017E-02
        8878  0.5255366    
        8879  0.4304479    
        8880  0.6880044    
        8882  0.4346747    
        8883  9.2531659E-02
        8885  0.9065164    
        8887  0.7977753    
        8888  9.3106672E-02
        8890  0.9040484    
        8891  0.7041761    
        8894  0.7891777    
        8895  0.4317361    
        8896  0.9179330    
        8898  0.4348392    
        8902  0.6834266    
        8903  0.5532135    
        8905  0.5584291    
        8909  9.3085244E-02
        8912  9.3028724E-02
        8913  0.2531623    
        8914  0.9159433    
        8916  0.4424130    
        8917  0.9109392    
        8918  0.4320826    
        8919  9.3097895E-02
        8921  0.4308669    
        8923  0.9111947    
        8924  0.2716727    
        8926  0.4304413    
        8927  0.2561138    
        8930  0.5492965    
        8933  0.2719494    
        8934  0.9121124    
        8935  9.3447261E-02
        8936  0.6880706    
        8937  0.4332030    
        8938  0.2510826    
        8939  0.9165002    
        8940  0.2528808    
        8942  0.2555378    
        8945  0.7907295    
        8948  0.8522504    
        8949  0.2562596    
        8951  0.2534260    
        8952  0.7877730    
        8953  0.2553964    
        8954  0.8033404    
        8955  0.4296169    
        8956  0.2516736    
        8958  0.2515197    
        8961  0.4306351    
        8962  0.4326002    
        8965  0.7918062    
        8967  0.5518843    
        8968  0.4268314    
        8969  0.2554453    
        8970  0.3882171    
        8971  9.3486004E-02
        8972  0.4323127    
        8973  0.9162288    
        8974  0.9150190    
        8975  0.5543250    
        8978  9.3092293E-02
        8979  0.9146481    
        8983  9.2982687E-02
        8984  0.4380085    
        8986  0.4334845    
        8990  0.2505112    
        8992  0.5521935    
        8993  0.5533659    
        8994  0.2705358    
        8995  0.2694689    
        8996  9.2244223E-02
        8999  0.5665738    
        9003  0.7907223    
        9004  0.1962659    
        9005  0.6881841    
        9007  0.2517704    
        9009  0.6885247    
        9010  0.2505141    
        9011  0.9117101    
        9012  0.9232611    
        9013  0.9075070    
        9014  0.5591767    
        9015  0.6875450    
        9016  0.5529360    
        9017  0.2512599    
        9018  0.4302793    
        9019  9.2737675E-02
        9022  0.4183086    
        9023  0.7883413    
        9024  0.9208996    
        9026  0.9109443    
        9028  0.4307081    
        9030  0.5505218    
        9031  0.2469514    
        9032  0.2516084    
        9033  0.9123142    
        9034  0.6827335    
        9036  0.9109038    
        9037  0.5438894    
        9040  9.2954747E-02
        9042  0.4346347    
        9043  0.2528628    
        9045  0.9087843    
        9048  0.9132366    
        9052  0.7883071    
        9054  0.4300687    
        9055  0.5517725    
        9056  0.5530405    
        9058  0.4186734    
        9059  9.2965931E-02
        9061  0.4513884    
        9062  0.4401680    
        9063  0.4270626    
        9065  0.2663708    
        9066  0.6891780    
        9067  9.2872225E-02
        9069  0.9140887    
        9072  0.9142700    
        9073  0.7980902    
        9074  0.4343428    
        9076  0.4344057    
        9079  0.7884272    
        9080  0.5581639    
        9082  0.5573907    
        9083  0.7907855    
        9086  0.9135345    
        9088  0.7953496    
        9089  0.6908144    
        9090  0.6886140    
        9092  0.6890272    
        9097  0.2525416    
        9098  9.2955008E-02
        9099  0.7892407    
        9102  0.4349174    
        9103  0.4310105    
        9104  0.9126934    
        9105  0.2630344    
        9106  9.3134359E-02
        9110  9.3873411E-02
        9113  0.2550841    
        9114  0.7915368    
        9117  0.4350917    
        9118  0.2502784    
        9119  0.7553353    
        9120  0.2520167    
        9122  0.9146255    
        9123  0.4293025    
        9126  0.7886102    
        9130  9.2634007E-02
        9131  4.9057242E-02
        9132  0.6879641    
        9133  0.4272147    
        9137  0.9117285    
        9139  0.6890697    
        9141  0.2523895    
        9143  0.2991370    
        9144  0.5537143    
        9146  0.4321446    
        9147  0.5652578    
        9148  0.9582914    
        9149  0.5582768    
        9150  0.6911259    
        9152  0.2700546    
        9153  0.5522723    
        9155  9.3679860E-02
        9156  0.2522492    
        9157  0.4352195    
        9158  0.9103456    
        9159  0.6891184    
        9160  9.5877200E-02
        9161  9.3438730E-02
        9162  0.7979498    
        9166  0.9123669    
        9169  9.1206335E-02
        9172  0.4346146    
        9173  0.7833788    
        9178  0.2692957    
        9179  0.5512367    
        9181  0.7938430    
        9184  0.6884449    
        9185  0.4345393    
        9186  0.2500140    
        9187  0.2728482    
        9189  0.9132668    
        9192  0.7891324    
        9193  0.5549283    
        9194  0.4605551    
        9195  0.9152963    
        9196  0.2545383    
        9197  9.7254798E-02
        9200  0.7880643    
        9201  0.2503234    
        9202  0.6697621    
        9203  0.2547706    
        9204  0.9134832    
        9206  0.4310063    
        9207  0.2524221    
        9208  0.2566867    
        9209  8.3099850E-02
        9215  0.4304074    
        9216  0.5258777    
        9217  9.5576085E-02
        9218  0.2606998    
        9221  0.2544057    
        9222  0.9137520    
        9226  0.4343669    
        9228  0.7969390    
        9229  0.1199993    
        9230  9.3986511E-02
        9237  0.5836998    
        9239  0.7893435    
        9241  0.6855022    
        9242  0.3808578    
        9243  0.4285001    
        9245  0.7873629    
        9246  0.2527195    
        9247  0.9118920    
        9248  0.7838773    
        9250  0.7348203    
        9253  0.8191308    
        9254  0.6908889    
        9255  0.6891210    
        9257  0.7873964    
        9260  9.3136482E-02
        9262  0.2523032    
        9263  0.4315026    
        9264  0.2514314    
        9265  0.4326094    
        9266  0.7937695    
        9267  0.6875750    
        9268  0.6843550    
        9270  0.7915701    
        9272  0.9136052    
        9273  0.6816188    
        9274  0.9122235    
        9275  0.4317907    
        9277  0.6919641    
        9278  0.6525094    
        9279  0.4308057    
        9280  9.2878923E-02
        9281  0.4352529    
        9283  0.6887335    
        9285  0.2513433    
        9286  0.4306561    
        9288  0.4325996    
        9290  0.5501584    
        9292  0.8098459    
        9294  0.7879452    
        9295  0.9137735    
        9296  0.6889898    
        9298  0.4322837    
        9299  0.6891760    
        9302  0.2623214    
        9304  0.7886624    
        9306  0.2515179    
        9308  9.2019610E-02
        9310  0.5520701    
        9313  0.4345711    
        9319  0.9061751    
        9323  0.5508493    
        9325  0.6884726    
        9327  0.7865654    
        9328  9.0336137E-02
        9329  0.6899343    
        9331  0.2552907    
        9332  0.9418445    
        9334  0.6880690    
        9336  0.2516044    
        9337  0.5524610    
        9339  0.4315130    
        9341  0.5530319    
        9348  0.2549722    
        9351  0.6875042    
        9352  9.2983477E-02
        9353  0.9100433    
        9356  0.8724722    
        9357  9.1023549E-02
        9360  0.9133013    
        9361  0.9147956    
        9362  0.5434542    
        9363  0.2522412    
        9364  0.2599615    
        9365  0.2796826    
        9366  0.4299413    
        9367  0.4359117    
        9368  0.4348753    
        9369  0.3981000    
        9370  0.5593950    
        9374  0.2691455    
        9376  0.5501200    
        9378  0.4306839    
        9380  0.6880006    
        9383  0.8032132    
        9384  9.2128232E-02
        9385  0.4372776    
        9386  0.5531057    
        9389  0.8047005    
        9390  0.7931598    
        9391  0.5595474    
        9394  0.6884197    
        9399  0.6891404    
        9400  0.7879252    
        9401  9.1018580E-02
        9402  0.2537905    
        9403  9.3523517E-02
        9407  0.4389187    
        9410  0.4694951    
        9411  0.9132358    
        9412  0.8632863    
        9414  0.7896931    
        9415  0.6046203    
        9418  0.9156841    
        9419  0.9124759    
        9420  0.7886163    
        9423  0.4229776    
        9424  0.9116166    
        9425  0.2496418    
        9427  0.4305759    
        9428  0.7902347    
        9429  0.2514150    
        9431  0.2528004    
        9432  0.4315252    
        9433  0.6855785    
        9435  0.4127273    
        9436  0.7859805    
        9437  0.9274033    
        9440  0.7891065    
        9441  0.4313312    
        9444  9.3061045E-02
        9447  0.4315723    
        9449  0.7972441    
        9450  0.4352136    
        9451  9.2692681E-02
        9452  0.2509367    
        9454  0.4346489    
        9457  0.7876787    
        9460  0.9149693    
        9461  0.2514338    
        9465  0.4252834    
        9466  0.6895807    
        9467  0.2522711    
        9469  0.4311220    
        9471  9.3575791E-02
        9472  0.5544707    
        9473  0.2529489    
        9475  0.7870443    
        9476  0.6890098    
        9477  0.6892749    
        9479  9.1715477E-02
        9481  0.4290692    
        9484  0.5521153    
        9486  0.4376092    
        9487  0.7943761    
        9495  0.9151911    
        9497  0.2514549    
        9500  0.6707448    
        9504  0.7924363    
        9506  0.2512700    
        9508  0.6699913    
        9510  0.7920258    
        9512  0.4302761    
        9513  0.9114518    
        9514  0.9161757    
        9515  0.4366941    
        9519  0.5646204    
        9520  0.8977733    
        9521  0.2512383    
        9526  0.2541355    
        9528  0.5523783    
        9529  0.1021923    
        9530  0.6893210    
        9531  0.5011862    
        9532  0.5523795    
        9533  9.5056698E-02
        9536  0.4320549    
        9538  0.7883196    
        9540  0.2505726    
        9544  0.9051488    
        9546  0.5799975    
        9550  0.2565975    
        9554  0.7929378    
        9555  0.2803205    
        9556  0.9113187    
        9558  9.2832290E-02
        9560  9.8656304E-02
        9561  0.6896442    
        9562  0.6889865    
        9564  0.7868962    
        9567  0.2030999    
        9572  0.2819367    
        9574  9.3164191E-02
        9576  0.2506405    
        9577  0.4593329    
        9578  0.9149281    
        9581  0.4305567    
        9582  0.9178323    
        9583  0.4409152    
        9589  0.2513365    
        9591  0.9213389    
        9592  0.4346402    
        9594  0.7823485    
        9595  0.2711149    
        9596  0.2800462    
        9599  0.2210144    
        9601  8.4966630E-02
        9605  0.9133763    
        9610  0.6554183    
        9612  0.5536417    
        9613  0.7971423    
        9614  0.9125106    
        9618  0.4321474    
        9620  0.6897299    
        9621  0.5511107    
        9622  0.4342984    
        9624  9.4012849E-02
        9625  0.3816105    
        9626  0.4332147    
        9627  0.5509975    
        9629  0.9100634    
        9630  0.7906981    
        9631  0.4301185    
        9633  0.2542584    
        9635  0.4333851    
        9636  0.2647797    
        9637  0.6524450    
        9638  0.5378442    
        9641  0.4290357    
        9642  8.7432124E-02
        9644  0.4295163    
        9646  0.2600271    
        9647  0.2536505    
        9648  0.2560949    
        9650  9.3664691E-02
        9653  9.3424298E-02
        9654  9.2770755E-02
        9656  0.4997665    
        9658  0.4379799    
        9660  9.2048720E-02
        9661  0.6853044    
        9663  0.9120838    
        9665  0.9127061    
        9666  0.6918705    
        9670  0.2502971    
        9672  0.7759436    
        9673  0.7888111    
        9677  0.6878031    
        9680  0.2515801    
        9682  0.5533131    
        9685  0.2561123    
        9686  9.3603119E-02
        9688  0.4301198    
        9689  0.9131929    
        9691  0.4316714    
        9692  9.4697349E-02
        9694  0.9160891    
        9695  0.5511848    
        9697  9.2789985E-02
        9700  0.9172908    
        9701  0.9119391    
        9702  9.2780046E-02
        9703  0.4298809    
        9704  0.7918035    
        9705  0.9263470    
        9708  0.7877166    
        9711  0.9000577    
        9712  0.9135379    
        9716  0.7885054    
        9718  0.5499138    
        9719  9.3605988E-02
        9720  0.4572991    
        9721  9.2473663E-02
        9722  0.9127036    
        9725  0.6877084    
        9728  0.2610169    
        9729  0.6880434    
        9730  0.4621935    
        9732  0.7881452    
        9733  9.3534678E-02
        9734  9.3394235E-02
        9735  0.2527301    
        9737  0.4317882    
        9738  0.4331752    
        9739  9.2345133E-02
        9740  0.6892996    
        9742  0.7941928    
        9744  0.5634180    
        9746  0.7896923    
        9748  9.2927918E-02
        9750  0.4341097    
        9751  0.7876517    
        9752  0.6880433    
        9753  0.6851993    
        9755  0.7011987    
        9757  0.4311704    
        9759  0.5372085    
        9764  0.5521785    
        9765  0.2820846    
        9766  0.2661808    
        9767  0.6873997    
        9768  0.2513952    
        9771  0.4406249    
        9772  0.6875697    
        9775  0.6908107    
        9779  0.5511574    
        9780  9.2651956E-02
        9781  0.5486340    
        9785  0.7885941    
        9786  0.7869296    
        9788  9.2588373E-02
        9789  0.4318552    
        9790  0.4327668    
        9793  0.2622142    
        9795  0.4341402    
        9796  0.9132355    
        9798  9.7878113E-02
        9799  0.4346246    
        9800  9.3041442E-02
        9801  0.7741408    
        9802  0.2540065    
        9803  0.4319551    
        9804  0.5531920    
        9805  0.7882885    
        9808  0.4311652    
        9814  0.9142981    
        9816  0.2505888    
        9817  0.4332671    
        9818  0.5517174    
        9820  0.6875426    
        9823  0.4300560    
        9824  0.2516957    
        9825  0.4277486    
        9826  0.4315161    
        9827  0.2566397    
        9828  9.3116149E-02
        9833  0.4358579    
        9835  0.2510669    
        9836  0.2666489    
        9837  0.2656398    
        9838  9.3782671E-02
        9839  0.7935439    
        9840  0.5484785    
        9844  0.7877082    
        9848  0.2516821    
        9850  0.5516881    
        9851  0.4318392    
        9852  0.9136425    
        9853  0.4183610    
        9855  9.2846669E-02
        9856  0.9079825    
        9858  0.4338728    
        9859  0.6894229    
        9861  0.2510241    
        9863  0.5288163    
        9864  0.6877815    
        9867  0.4368302    
        9868  0.2521220    
        9869  0.7871758    
        9871  0.5554570    
        9872  0.6882058    
        9874  0.4313935    
        9878  0.9163256    
        9879  0.9156963    
        9880  0.7867301    
        9884  0.6883173    
        9886  0.7911137    
        9887  9.4088577E-02
        9888  0.4314846    
        9889  9.3299448E-02
        9893  0.4333048    
        9894  0.2740375    
        9896  0.9097026    
        9898  0.4345035    
        9899  0.7882441    
        9903  0.2522754    
        9904  0.5527771    
        9905  0.6887975    
        9908  9.4050154E-02
        9909  0.9118205    
        9910  0.4435022    
        9911  0.6858343    
        9916  0.2512445    
        9917  0.2644080    
        9919  0.9116907    
        9921  0.4369859    
        9924  0.2534631    
        9926  0.5470206    
        9927  0.6878507    
        9929  0.9128909    
        9931  0.9174220    
        9934  0.6888704    
        9935  0.4312520    
        9936  0.4243657    
        9937  0.2511895    
        9938  0.2659171    
        9941  0.2525961    
        9942  0.6894387    
        9943  0.9116642    
        9945  0.2529840    
        9947  0.9135023    
        9949  0.2541534    
        9950  9.2694350E-02
        9951  0.9083602    
        9954  0.9107084    
        9957  0.5526361    
        9958  0.6888054    
        9959  0.2576910    
        9961  0.5518798    
        9962  0.2555995    
        9964  0.7912637    
        9966  0.7932707    
        9967  9.3356624E-02
        9970  0.9110837    
        9971  0.7906439    
        9972  0.2589102    
        9975  0.2512149    
        9976  0.6808683    
        9979  0.9142088    
        9980  0.6888759    
        9984  0.4316050    
        9988  9.4200455E-02
        9989  0.6885006    
        9993  9.2630602E-02
        9994  0.5524607    
        9995  0.9521055    
        9996  0.9116613    
        9997  0.4334631    
        9998  0.5546380    
       10000  0.7857143    
       10001  0.9120180    
       10002  0.2589367    
       10004  0.2509473    
       10006  0.4317684    
       10007  0.4348918    
       10008  0.5519671    
       10009  0.9143509    
       10011  0.6880113    
       10012  0.4316196    
       10014  0.2512108    
       10017  0.9099784    
       10018  0.6886433    
       10020  0.2530818    
       10023  0.6889729    
       10024  0.6887134    
       10028  0.4331672    
       10029  0.2513680    
       10032  0.7728106    
       10033  9.1359109E-02
       10034  0.5550039    
       10035  0.4342757    
       10039  9.3897820E-02
       10044  0.7896975    
       10046  0.9111485    
       10048  0.4273264    
       10049  0.2673364    
       10055  0.9107867    
       10056  0.2518122    
       10058  0.4156391    
       10060  0.2683172    
       10062  0.9179117    
       10065  0.6242689    
       10066  0.6889420    
       10067  0.5511300    
       10068  0.7876737    
       10069  0.2791206    
       10070  0.6884301    
       10071  9.4657809E-02
       10072  9.2093416E-02
       10073  0.6529772    
       10078  0.5570326    
       10079  0.5470438    
       10080  0.5497367    
       10081  0.5531194    
       10082  0.7893699    
       10083  0.4297457    
       10084  9.3832858E-02
       10087  0.5557671    
       10088  0.5541277    
       10089  9.3149237E-02
       10090  0.9137842    
       10091  0.9072506    
       10093  0.9143372    
       10095  0.9155605    
       10096  0.9175528    
       10097  0.2643856    
       10098  0.5532159    
       10099  0.4568011    
       10101  0.6889364    
       10103  9.2050269E-02
       10104  9.3200058E-02
       10105  9.3978286E-02
       10106  0.5525342    
       10107  0.4288924    
       10109  0.2623184    
       10110  0.2555493    
       10111  0.7925637    
       10115  0.4318116    
       10116  0.7877048    
       10119  0.5305845    
       10121  0.8334332    
       10123  0.2510808    
       10124  0.4337436    
       10125  0.7881108    
       10126  0.4347135    
       10128  0.1029335    
       10129  9.2866041E-02
       10131  0.2527784    
       10132  0.5533809    
       10133  0.2740357    
       10134  9.0245716E-02
       10135  0.6900129    
       10136  0.6904972    
       10140  0.9125292    
       10141  0.9118426    
       10145  9.1437154E-02
       10146  0.9128114    
       10147  9.3134552E-02
       10148  0.2519418    
       10149  0.4353025    
       10151  0.4324108    
       10154  0.9110703    
       10155  0.2517649    
       10157  0.7892313    
       10158  0.2639380    
       10159  0.7879204    
       10160  0.4301393    
       10163  0.5658240    
       10164  0.6862193    
       10165  9.1848351E-02
       10170  0.2502639    
       10171  0.4312876    
       10172  9.2975073E-02
       10176  0.6878217    
       10178  9.2542432E-02
       10179  0.2725211    
       10180  9.2766047E-02
       10182  0.4323386    
       10183  0.6889372    
       10184  0.6868818    
       10190  0.2560048    
       10191  0.4317281    
       10194  0.5540805    
       10195  0.9142449    
       10200  0.6882809    
       10202  0.4314629    
       10203  0.7883791    
       10204  9.4093703E-02
       10208  0.2505728    
       10210  0.4314630    
       10211  0.9097795    
       10212  9.4082989E-02
       10215  0.6907908    
       10216  0.5528334    
       10217  0.7894636    
       10221  0.6877712    
       10223  9.3896024E-02
       10225  0.5507607    
       10226  0.4315969    
       10227  0.9142914    
       10230  9.2404932E-02
       10231  0.9124513    
       10234  0.4303073    
       10236  0.4329844    
       10239  0.9147813    
       10240  0.9140564    
       10241  0.9149382    
       10244  0.6332427    
       10245  0.9376702    
       10247  0.4327994    
       10248  0.2520333    
       10252  0.2787220    
       10254  0.4311230    
       10255  0.7846016    
       10256  9.7439118E-02
       10257  0.4353798    
       10258  0.9132169    
       10259  0.9113787    
       10260  0.6888210    
       10261  0.5525204    
       10264  0.7886553    
       10265  9.2419311E-02
       10267  0.9127158    
       10269  0.2571562    
       10270  0.2748166    
       10274  0.4344435    
       10277  0.2522613    
       10279  0.4078525    
       10281  0.2508199    
       10282  0.7883642    
       10284  9.1596618E-02
       10286  0.6889968    
       10287  0.4301687    
       10288  9.1379769E-02
       10289  0.7877182    
       10291  0.6890748    
       10293  0.9117571    
       10295  0.4313551    
       10296  9.5262825E-02
       10298  0.4300039    
       10300  9.2584513E-02
       10301  0.5586351    
       10304  0.2595954    
       10305  0.5529759    
       10306  0.7912372    
       10308  0.2652976    
       10309  0.2552117    
       10312  0.9088162    
       10315  0.3057472    
       10317  0.4316073    
       10318  0.2545071    
       10319  0.2432291    
       10320  9.4238512E-02
       10322  0.9144974    
       10327  0.4300430    
       10328  9.2779830E-02
       10330  0.5444515    
       10331  0.2497998    
       10335  0.7884741    
       10337  0.7939253    
       10338  0.4372240    
       10339  0.7888823    
       10340  0.4310702    
       10341  0.7550003    
       10343  0.2652493    
       10344  0.2685319    
       10345  0.5837067    
       10350  0.8582193    
       10351  0.7903249    
       10352  0.6887195    
       10355  9.4632432E-02
       10356  8.9205936E-02
       10357  0.7803449    
       10361  0.5536169    
       10362  0.2463755    
       10364  0.9158890    
       10365  0.4343052    
       10366  9.3290180E-02
       10367  9.4330646E-02
       10368  0.2543283    
       10369  0.2645103    
       10370  9.3603246E-02
       10374  9.2826337E-02
       10376  0.6886942    
       10378  0.2620144    
       10380  0.4347351    
       10381  0.5554724    
       10382  0.7888027    
       10384  0.4321845    
       10385  0.4293532    
       10386  0.6858162    
       10390  9.3559653E-02
       10391  9.5040202E-02
       10392  0.8886490    
       10394  0.6877925    
       10395  0.4343809    
       10396  0.2533823    
       10397  0.7896553    
       10398  9.3197048E-02
       10399  0.5493596    
       10400  0.4329566    
       10401  9.2724577E-02
       10404  0.2644189    
       10405  0.7726278    
       10406  9.3992189E-02
       10408  0.2661620    
       10412  9.2843980E-02
       10413  0.6904324    
       10414  0.6824893    
       10419  0.5523573    
       10421  0.7885853    
       10423  0.7877979    
       10425  0.2557916    
       10430  0.4328495    
       10432  0.3385007    
       10433  0.4334820    
       10434  0.4317005    
       10437  0.3310031    
       10438  0.6819201    
       10439  0.4315093    
       10441  0.4329495    
       10442  9.3634680E-02
       10443  9.3314148E-02
       10445  0.5524977    
       10447  0.5517186    
       10448  0.5608161    
       10449  8.9956015E-02
       10450  0.9157041    
       10455  0.7900613    
       10459  0.7877884    
       10460  0.2533471    
       10461  0.4290473    
       10462  0.6813347    
       10465  0.9125056    
       10466  0.6880553    
       10469  0.5524286    
       10471  0.2537315    
       10474  0.6895481    
       10475  0.5352348    
       10476  0.6734374    
       10480  9.2053503E-02
       10482  0.7941238    
       10483  0.2739881    
       10484  0.8262051    
       10486  0.2958689    
       10493  0.6894512    
       10494  0.9369874    
       10495  9.5704973E-02
       10497  9.3507312E-02
       10498  0.4371881    
       10501  0.7902240    
       10502  9.3097709E-02
       10504  0.7974736    
       10507  0.4321281    
       10508  0.2520760    
       10511  0.6879488    
       10513  0.4371024    
       10514  9.4077706E-02
       10517  0.2622106    
       10519  0.5531552    
       10520  9.3145512E-02
       10521  0.9136526    
       10524  0.9140130    
       10526  0.4361828    
       10528  0.4310619    
       10538  0.3177146    
       10541  0.9013441    
       10543  0.9117370    
       10545  0.6884552    
       10546  9.3641050E-02
       10550  0.2510306    
       10551  0.2625678    
       10552  0.5514441    
       10554  0.2713978    
       10555  9.3389161E-02
       10556  0.5510693    
       10557  9.4639666E-02
       10558  0.9132795    
       10560  9.3766250E-02
       10561  0.4349744    
       10563  0.6887559    
       10564  0.4341910    
       10565  0.2542598    
       10573  9.3015186E-02
       10574  0.4303003    
       10575  0.4338824    
       10578  0.4341840    
       10579  0.2748841    
       10581  0.5512637    
       10582  0.2683064    
       10583  9.2578001E-02
       10584  0.4296259    
       10585  0.4348173    
       10586  0.7864095    
       10587  0.4342562    
       10588  0.2665907    
       10589  0.6874232    
       10591  0.9133157    
       10593  0.4353319    
       10594  0.2514820    
       10596  0.9156399    
       10597  0.9138412    
       10598  9.3742572E-02
       10601  0.2641136    
       10605  0.5517139    
       10610  0.4346471    
       10613  0.6898130    
       10615  0.2525819    
       10616  9.2364155E-02
       10617  0.4340863    
       10618  0.5519125    
       10620  0.4343717    
       10624  0.4308412    
       10625  0.6701452    
       10626  0.4375779    
       10627  0.2497757    
       10628  0.9169294    
       10629  2.6714353E-02
       10637  0.5540291    
       10640  0.5544438    
       10641  0.6894857    
       10642  0.2545852    
       10645  0.7917427    
       10646  0.2536722    
       10647  9.2765972E-02
       10648  0.8406330    
       10649  0.9135742    
       10650  0.5507390    
       10651  0.4671696    
       10652  0.7899647    
       10654  0.4224922    
       10656  0.6891475    
       10657  0.5526179    
       10660  8.4335515E-03
       10662  0.7908055    
       10663  0.2520561    
       10665  0.2711101    
       10666  0.2534670    
       10668  0.4303909    
       10672  9.2233874E-02
       10676  0.4286916    
       10677  0.7902411    
       10678  0.7925462    
       10679  0.2604684    
       10681  8.7364353E-02
       10682  0.2817167    
       10683  0.6887160    
       10687  9.2773758E-02
       10689  0.4299265    
       10691  0.6896322    
       10693  0.6880115    
       10694  0.9478877    
       10695  0.4306350    
       10696  0.6659715    
       10697  0.9153514    
       10698  0.9124423    
       10700  9.3054481E-02
       10701  0.7230327    
       10702  0.2933112    
       10703  0.6888377    
       10704  0.4310304    
       10707  0.9124449    
       10708  0.7882355    
       10709  0.8756261    
       10710  0.2518537    
       10711  0.2685121    
       10712  0.4289975    
       10714  0.7876411    
       10717  0.2916095    
       10718  0.6838856    
       10721  0.9132016    
       10724  9.3420163E-02
       10727  0.4316141    
       10732  0.2391374    
       10734  0.7935400    
       10735  0.4304991    
       10736  0.4349291    
       10738  0.7893979    
       10739  0.2594382    
       10740  0.4306841    
       10742  9.3408532E-02
       10744  0.4337027    
       10748  0.9128162    
       10749  0.7861176    
       10750  0.4342921    
       10751  9.3913406E-02
       10752  0.9106377    
       10753  9.2174232E-02
       10756  0.7919865    
       10759  0.2516990    
       10760  0.2509698    
       10761  9.3519486E-02
       10762  0.5520976    
       10763  0.4303513    
       10766  9.2403837E-02
       10767  0.7915159    
       10769  0.4307648    
       10770  0.2460151    
       10772  0.6883597    
       10774  0.4333364    
       10775  0.2726582    
       10777  0.6886175    
       10778  0.4345022    
       10779  0.5525240    
       10781  0.5520587    
       10782  0.7966548    
       10787  0.2484842    
       10788  0.2568817    
       10790  0.9108896    
       10792  0.6884884    
       10793  0.2527087    
       10794  0.7924229    
       10795  0.4260123    
       10796  0.4438752    
       10797  0.5544938    
       10798  0.6880801    
       10799  0.9128012    
       10802  0.4305203    
       10804  0.2488290    
       10805  0.2632736    
       10806  0.6864172    
       10807  0.4919061    
       10809  0.5523617    
       10810  9.1544166E-02
       10812  0.2646317    
       10813  0.9379179    
       10814  0.2725077    
       10817  0.9118615    
       10818  0.5411156    
       10820  0.5528170    
       10821  0.6881740    
       10822  8.4215835E-02
       10825  0.4335304    
       10827  0.8066111    
       10829  0.4317635    
       10830  0.9108520    
       10832  0.4305490    
       10834  0.7874264    
       10837  9.2911415E-02
       10838  0.5531180    
       10840  0.7902876    
       10841  0.2509314    
       10842  0.4304027    
       10843  0.2500709    
       10844  0.7877007    
       10846  0.6881773    
       10848  9.3095914E-02
       10849  0.5544327    
       10851  9.1323286E-02
       10852  0.6871378    
       10855  0.6883157    
       10856  0.4290794    
       10858  0.2728094    
       10859  0.6883544    
       10860  0.9119433    
       10861  8.7233230E-02
       10863  0.7879775    
       10864  9.7723179E-02
       10865  0.7883457    
       10868  0.5521642    
       10874  0.2534689    
       10876  0.4297406    
       10877  0.5524570    
       10879  9.4748348E-02
       10880  0.9111567    
       10884  0.5537880    
       10885  0.7898057    
       10887  0.7910221    
       10888  0.7876255    
       10890  0.5524393    
       10891  0.2504289    
       10896  0.6886929    
       10898  9.2004977E-02
       10899  0.9136430    
       10900  0.5352266    
       10901  0.9120548    
       10902  0.4303227    
       10905  0.2763077    
       10906  0.7890515    
       10907  0.9136350    
       10908  9.1028072E-02
       10909  9.4723918E-02
       10911  0.5517384    
       10912  0.4323137    
       10916  0.8641059    
       10918  0.3381826    
       10920  9.0705805E-02
       10921  0.9122666    
       10923  0.5535501    
       10926  0.4378724    
       10927  0.7912509    
       10930  0.9139799    
       10931  0.4342588    
       10935  0.5533514    
       10936  0.2527992    
       10937  0.7932042    
       10938  0.6891021    
       10939  0.2508057    
       10940  0.7928752    
       10941  0.4345645    
       10944  9.4108038E-02
       10946  0.5523123    
       10949  9.6481979E-02
       10950  0.9127790    
       10951  9.1608591E-02
       10953  0.2510135    
       10954  0.9138917    
       10955  0.5520197    
       10959  0.6897531    
       10961  0.4353038    
       10962  0.4301165    
       10963  0.6889038    
       10964  0.6868463    
       10965  0.4302282    
       10966  0.2525932    
       10967  9.1461010E-02
       10968  0.5517310    
       10969  9.5500760E-02
       10971  9.8757252E-02
       10972  0.4289085    
       10973  0.2097649    
       10974  0.6890248    
       10976  0.2683311    
       10980  9.5476985E-02
       10982  0.5456736    
       10983  0.4299446    
       10985  0.9122451    
       10989  0.4330876    
       10992  0.4404949    
       10993  0.4340091    
       10994  0.7879761    
       10995  0.7882745    
       10996  0.7891046    
       10998  0.7924630    
       11000  0.6056765    
       11001  0.5521858    
       11004  0.6913115    
       11006  9.3044996E-02
       11007  0.4275430    
       11009  9.2610262E-02
       11011  9.4005376E-02
       11012  0.9140266    
       11013  0.2618033    
       11014  0.5502091    
       11015  0.7879645    
       11017  0.4356860    
       11019  0.5494418    
       11020  0.5523056    
       11021  9.4340749E-02
       11022  0.9210764    
       11023  0.5592959    
       11027  0.2587674    
       11031  0.9133785    
       11032  0.9128774    
       11033  0.4348027    
       11034  0.7913081    
       11036  0.7867958    
       11039  0.2570645    
       11040  0.5529984    
       11041  0.7963936    
       11042  0.5919652    
       11043  0.2700720    
       11045  0.9087805    
       11048  0.7887961    
       11053  0.2515303    
       11054  0.1018706    
       11055  9.6145347E-02
       11057  0.7885965    
       11058  0.2669643    
       11059  8.4007554E-02
       11068  0.4392207    
       11070  0.7957950    
       11073  0.4282906    
       11075  0.2535372    
       11078  0.2528135    
       11079  0.4495586    
       11080  0.6881204    
       11085  0.6897261    
       11086  0.6728022    
       11087  0.6876563    
       11088  0.9149330    
       11089  0.4322801    
       11090  9.6186921E-02
       11093  0.8644896    
       11094  0.8979733    
       11097  0.4287638    
       11102  6.3672021E-02
       11103  0.4320690    
       11109  0.9135064    
       11110  0.9125952    
       11111  0.4299880    
       11112  0.4111687    
       11113  0.9142362    
       11114  0.6861849    
       11116  0.4359681    
       11117  0.2542914    
       11119  0.7877741    
       11121  0.4354676    
       11123  0.4313528    
       11124  0.4294617    
       11125  0.5520557    
       11127  9.7159535E-02
       11128  0.7822227    
       11129  0.4904127    
       11131  0.5503589    
       11133  8.5844718E-02
       11135  9.9171214E-02
       11138  0.2527410    
       11142  0.6914923    
       11143  0.7976292    
       11146  0.2515637    
       11147  0.9129388    
       11149  0.2539873    
       11152  0.4333999    
       11155  0.9115105    
       11158  0.6887515    
       11159  0.5524164    
       11160  9.2723519E-02
       11161  0.2819464    
       11163  0.2521380    
       11165  0.4307911    
       11166  0.6882858    
       11167  0.2633336    
       11168  9.2177294E-02
       11170  0.2359205    
       11171  0.4383481    
       11172  0.4317708    
       11173  0.9143446    
       11174  0.7846541    
       11175  9.4414547E-02
       11177  0.6888355    
       11180  0.5519820    
       11181  0.9132192    
       11182  0.2513674    
       11184  0.2537921    
       11186  9.4129413E-02
       11187  0.4344176    
       11188  0.4272832    
       11191  0.1047013    
       11192  0.4429513    
       11193  9.3146808E-02
       11197  9.2554703E-02
       11198  0.2506667    
       11199  0.7848978    
       11200  0.7035063    
       11202  0.5524620    
       11203  0.9134964    
       11204  0.4290649    
       11206  9.3211897E-02
       11209  0.2580489    
       11212  0.5528310    
       11214  0.5330934    
       11216  0.7885414    
       11218  0.5553285    
       11219  0.7891838    
       11220  0.4220016    
       11222  0.9135855    
       11223  0.5523310    
       11228  9.2547849E-02
       11229  0.3140008    
       11230  0.5519222    
       11234  9.5926248E-02
       11235  0.7895892    
       11236  0.2495558    
       11241  0.4288157    
       11242  9.3071684E-02
       11244  9.3005605E-02
       11245  0.3342169    
       11248  0.6889226    
       11249  0.5539216    
       11251  0.2277922    
       11253  0.2576824    
       11254  0.4304633    
       11256  0.7879738    
       11257  9.2763804E-02
       11258  9.1771886E-02
       11259  0.2534528    
       11260  0.4321446    
       11261  9.4197609E-02
       11262  0.9116850    
       11266  0.6935968    
       11268  0.2661744    
       11270  0.2505293    
       11271  0.4020670    
       11272  0.7883965    
       11273  0.5522898    
       11276  0.8944143    
       11277  0.7272341    
       11280  0.9154692    
       11281  0.6907676    
       11282  9.3907081E-02
       11283  0.6380317    
       11284  0.6890240    
       11285  0.4305624    
       11286  0.2472040    
       11287  0.9534920    
       11288  0.4309100    
       11289  0.9151311    
       11290  0.4314525    
       11293  0.7889165    
       11299  9.3079805E-02
       11300  0.4583645    
       11304  0.9139721    
       11305  0.9127371    
       11309  0.2672285    
       11310  0.5524380    
       11311  0.9116808    
       11313  0.6889996    
       11315  0.4333980    
       11316  0.6864195    
       11318  0.2737435    
       11319  0.4286339    
       11320  0.6887340    
       11321  0.5539094    
       11323  0.2505273    
       11325  0.4031231    
       11326  0.2670160    
       11327  0.4322987    
       11329  0.7877298    
       11330  0.4308106    
       11332  0.5431709    
       11335  0.7919602    
       11338  9.2387527E-02
       11339  0.4342098    
       11342  0.1025164    
       11343  9.3014710E-02
       11344  0.9141334    
       11345  0.5533057    
       11347  0.4296764    
       11349  9.2845485E-02
       11350  0.6838124    
       11354  0.2541416    
       11355  0.2573094    
       11357  0.4345261    
       11359  0.2696500    
       11360  0.6892359    
       11361  9.3529351E-02
       11362  0.6879765    
       11364  0.2508874    
       11365  0.4345675    
       11368  0.5532148    
       11369  0.7936063    
       11370  0.9127947    
       11371  0.2508345    
       11372  0.2671226    
       11373  0.7884316    
       11374  0.9149342    
       11382  0.4503416    
       11384  0.4340159    
       11385  0.4316471    
       11386  0.6886675    
       11389  0.2503393    
       11391  0.8926121    
       11392  0.9151438    
       11393  0.2528309    
       11396  0.4292183    
       11397  0.2510551    
       11398  0.2545195    
       11403  0.9129148    
       11404  0.7022221    
       11407  0.2550416    
       11408  0.6860862    
       11409  9.2633605E-02
       11410  0.2695436    
       11411  0.2727726    
       11412  0.7885814    
       11416  0.5762968    
       11418  0.4271425    
       11419  0.4310392    
       11423  0.5512525    
       11426  0.9143217    
       11427  0.6895393    
       11428  0.2516271    
       11429  0.9139712    
       11431  0.2638803    
       11432  0.4326533    
       11434  0.4332708    
       11439  0.5521622    
       11440  0.6900032    
       11441  0.7905495    
       11442  0.5545164    
       11444  0.1016228    
       11447  0.5634353    
       11448  0.6876194    
       11449  0.4300472    
       11451  0.7889010    
       11452  0.7907729    
       11454  0.9099046    
       11455  0.4322623    
       11456  0.2513910    
       11457  0.4338927    
       11458  0.4351194    
       11460  0.9141164    
       11463  0.9204967    
       11465  9.2319891E-02
       11466  0.4277233    
       11468  0.7880338    
       11472  9.4745122E-02
       11473  0.7882205    
       11476  9.2475973E-02
       11477  9.2138596E-02
       11479  0.3777872    
       11480  9.3340725E-02
       11483  0.4444572    
       11485  0.5402430    
       11490  9.4280504E-02
       11493  0.7898399    
       11496  0.2510261    
       11498  0.4301934    
       11499  8.9188911E-02
       11500  0.4314370    
       11501  0.2538046    
       11502  8.8323943E-02
       11503  9.3153097E-02
       11505  0.4336456    
       11506  0.4302183    
       11508  0.5538798    
       11509  0.6878594    
       11510  0.7872787    
       11511  0.7824062    
       11513  0.4303127    
       11514  0.8953313    
       11515  0.2529106    
       11516  0.6897738    
       11517  0.3676959    
       11518  0.2643948    
       11519  0.2789435    
       11521  0.2511254    
       11522  0.9116387    
       11526  9.2830792E-02
       11529  0.5525723    
       11531  0.4320851    
       11532  0.5534380    
       11533  0.2633949    
       11534  9.3694478E-02
       11535  0.2512052    
       11537  9.2504218E-02
       11538  0.7873328    
       11539  0.9105720    
       11541  0.2515546    
       11542  0.4300646    
       11544  0.4445611    
       11546  0.2491616    
       11549  0.5551360    
       11550  0.7895950    
       11551  0.7905316    
       11552  9.7963087E-02
       11553  0.4333625    
       11554  0.4297145    
       11555  0.2561940    
       11557  0.2508910    
       11560  0.2513676    
       11561  0.5548661    
       11562  0.9152586    
       11563  0.2697214    
       11567  0.5517874    
       11570  0.7965921    
       11573  0.7904022    
       11574  0.7887911    
       11578  0.7872154    
       11579  0.4274260    
       11580  0.2538811    
       11582  0.2587911    
       11583  0.5536048    
       11584  0.4348010    
       11585  0.5524360    
       11587  0.2512453    
       11588  9.2954248E-02
       11589  0.6889152    
       11590  0.6889251    
       11591  0.6807268    
       11592  0.7869161    
       11596  0.5519324    
       11597  0.7889451    
       11598  0.7880136    
       11599  0.5783623    
       11600  0.5465356    
       11601  0.2603639    
       11602  0.6871336    
       11603  0.5522565    
       11606  0.6881931    
       11607  0.5523470    
       11609  0.4364453    
       11612  0.7923431    
       11613  0.2546836    
       11614  0.5539911    
       11617  0.2518534    
       11619  8.9652486E-02
       11622  0.2543305    
       11624  0.6882638    
       11626  0.2544671    
       11628  0.6889264    
       11629  0.9140284    
       11633  9.3421400E-02
       11635  0.6881085    
       11638  0.4323647    
       11640  0.6893602    
       11641  0.9115437    
       11643  0.2532441    
       11644  0.2715578    
       11645  0.2516979    
       11647  0.5489704    
       11648  9.4724990E-02
       11649  0.2720408    
       11653  0.4349594    
       11659  0.6886070    
       11663  0.9132662    
       11665  0.2511996    
       11666  9.3080036E-02
       11669  0.6730013    
       11670  0.4255667    
       11671  8.8110492E-02
       11672  9.2914201E-02
       11673  0.6887154    
       11678  0.4324741    
       11679  0.9125088    
       11680  0.5521088    
       11682  0.9160960    
       11684  0.7902235    
       11686  0.2522796    
       11687  0.6834869    
       11690  9.4271250E-02
       11691  0.7875046    
       11694  0.5517077    
       11696  0.6882201    
       11697  4.6878275E-02
       11699  0.2682605    
       11702  0.4292208    
       11703  9.3643755E-02
       11705  0.2549586    
       11706  0.2531276    
       11707  0.6875045    
       11712  0.5516719    
       11716  0.2947064    
       11718  0.2513773    
       11720  0.2538928    
       11721  0.4344569    
       11723  0.2728333    
       11725  0.7877000    
       11728  0.4366471    
       11729  0.7923589    
       11730  0.5627744    
       11731  0.5567024    
       11733  0.2514862    
       11734  0.4393256    
       11738  0.5519439    
       11739  0.7906349    
       11740  0.4346809    
       11742  0.2475391    
       11743  0.6888571    
       11744  0.2522595    
       11747  9.2394814E-02
       11749  9.2866778E-02
       11750  0.9129677    
       11752  0.7911171    
       11753  0.2701914    
       11759  0.4285176    
       11761  6.6688493E-02
       11762  0.4295833    
       11764  0.4315792    
       11766  0.2561614    
       11767  0.2576354    
       11769  0.6094953    
       11770  0.9004521    
       11771  0.2545998    
       11772  0.5503262    
       11773  0.5528131    
       11774  9.1694489E-02
       11776  0.2527989    
       11781  0.9132578    
       11782  9.4126187E-02
       11784  0.2504791    
       11785  0.4326613    
       11786  0.7990636    
       11787  9.3601897E-02
       11792  0.6882746    
       11793  0.6894314    
       11795  0.4295107    
       11796  9.0124793E-02
       11798  0.6888437    
       11801  0.9150631    
       11802  0.5517504    
       11804  0.8975743    
       11806  0.9079146    
       11807  0.5492819    
       11808  0.9130740    
       11809  0.7889040    
       11810  9.2547171E-02
       11813  0.7872199    
       11817  0.7922922    
       11821  0.2569647    
       11822  0.9136475    
       11823  0.9126962    
       11824  0.4302812    
       11826  0.2512542    
       11831  0.9143966    
       11832  0.5529912    
       11833  0.2541474    
       11834  9.2950568E-02
       11836  0.2726388    
       11837  0.7884678    
       11839  0.4330311    
       11840  0.6889634    
       11842  0.2505179    
       11843  0.1061500    
       11846  0.6864890    
       11848  9.7084902E-02
       11849  0.5515013    
       11851  0.2535451    
       11852  0.2511923    
       11854  0.6875831    
       11855  0.2681935    
       11857  0.5528247    
       11858  0.4306680    
       11859  0.6945664    
       11861  0.7899728    
       11862  0.9124268    
       11863  0.7882389    
       11865  0.5520217    
       11867  0.4300443    
       11868  0.2529265    
       11870  0.7879012    
       11872  0.2507500    
       11873  0.5524033    
       11874  9.2616990E-02
       11876  0.8200092    
       11877  0.4329657    
       11879  9.2664540E-02
       11881  0.7905762    
       11882  0.5545585    
       11883  0.9141565    
       11884  0.6940850    
       11887  0.2538234    
       11889  0.2697127    
       11890  9.2711046E-02
       11891  0.4349144    
       11894  0.5518155    
       11895  0.4319277    
       11898  0.2552684    
       11900  0.6874838    
       11903  9.5970318E-02
       11904  9.2670433E-02
       11905  0.6962769    
       11906  0.7954096    
       11909  0.2530382    
       11912  0.6888709    
       11913  9.2790961E-02
       11915  0.7924708    
       11916  0.4336644    
       11917  0.9170751    
       11918  0.4326663    
       11922  0.2502534    
       11923  9.2051066E-02
       11924  0.2662145    
       11925  0.5504009    
       11926  0.4290304    
       11928  9.3084678E-02
       11931  0.5517824    
       11932  0.2525059    
       11934  9.3569949E-02
       11935  0.2927228    
       11936  9.3369998E-02
       11939  0.7881761    
       11940  0.5531725    
       11942  0.4320571    
       11943  0.4298086    
       11947  0.5502583    
       11948  0.9123839    
       11949  0.3953358    
       11951  0.4372802    
       11953  0.9433923    
       11954  0.2853014    
       11955  0.5522261    
       11959  0.5515949    
       11960  0.4695726    
       11961  0.9103943    
       11963  0.2539477    
       11964  0.2555635    
       11965  0.5586910    
       11967  9.3544059E-02
       11975  9.9241599E-02
       11976  0.2518687    
       11977  9.3994297E-02
       11978  0.8761725    
       11981  0.8424060    
       11982  9.5170908E-02
       11985  9.3222626E-02
       11986  0.4301132    
       11991  0.6926237    
       11992  0.2702280    
       11995  0.6996568    
       11997  0.4737445    
       11998  9.2551023E-02
       12001  0.4277455    
       12002  9.6690319E-02
       12006  0.2535256    
       12008  0.4339879    
       12009  0.2674913    
       12011  0.4371844    
       12013  0.7882967    
       12014  0.9134918    
       12016  0.4302251    
       12017  0.4369732    
       12020  0.4311583    
       12022  9.3262792E-02
       12023  9.2506133E-02
       12024  0.9026286    
       12026  0.9127669    
       12028  0.5534723    
       12029  0.7883669    
       12033  0.5535476    
       12035  0.4340357    
       12036  0.7887211    
       12037  9.2917904E-02
       12040  0.7887055    
       12043  0.6895878    
       12046  0.6879208    
       12048  0.5521187    
       12049  0.6876521    
       12050  0.2575262    
       12051  0.9154519    
       12056  0.6860606    
       12057  9.3664654E-02
       12058  0.4351791    
       12062  0.9142227    
       12063  0.6889825    
       12064  0.9124238    
       12067  9.8022304E-02
       12070  0.2541552    
       12071  0.4299724    
       12072  0.5512056    
       12073  0.6875091    
       12075  0.7879886    
       12076  0.3314804    
       12077  0.4364416    
       12078  0.6898176    
       12082  0.5522109    
       12083  0.7884988    
       12084  0.7910694    
       12085  9.2230707E-02
       12087  0.5528266    
       12088  0.5539558    
       12089  0.6890246    
       12090  0.7890001    
       12091  0.7852850    
       12093  9.2944026E-02
       12096  0.2497445    
       12097  0.8340976    
       12100  0.6898236    
       12101  0.7872509    
       12102  0.9146078    
       12103  0.7946829    
       12104  0.4287889    
       12105  0.2519426    
       12108  0.6889428    
       12109  0.5511174    
       12111  0.4318094    
       12112  0.9062666    
       12113  0.6894756    
       12114  0.6878790    
       12115  0.5515718    
       12117  0.7897785    
       12118  0.2503324    
       12120  0.4303488    
       12121  0.5525147    
       12123  0.6918862    
       12127  0.4366613    
       12128  0.7856553    
       12129  0.2558989    
       12130  0.5529425    
       12131  0.4307699    
       12132  0.4360809    
       12133  0.2517458    
       12135  9.4841763E-02
       12137  0.4746724    
       12139  0.4358539    
       12140  9.2899345E-02
       12141  9.4915979E-02
       12142  0.4351814    
       12145  0.4284084    
       12152  0.4308354    
       12157  0.9105483    
       12158  0.7888399    
       12159  0.4318364    
       12160  0.5532375    
       12162  0.3532899    
       12163  0.7969855    
       12166  0.2531555    
       12167  0.5534005    
       12168  0.5535643    
       12169  0.7911023    
       12170  0.9139705    
       12171  0.9117406    
       12176  0.2143919    
       12177  0.7905886    
       12179  0.4299866    
       12181  0.5540245    
       12182  0.7920746    
       12184  0.4332650    
       12185  0.2549591    
       12186  0.6891942    
       12187  0.7902228    
       12189  0.6903132    
       12190  9.2127480E-02
       12191  0.2616422    
       12192  0.7876900    
       12193  0.4339330    
       12194  0.4303199    
       12196  0.6848584    
       12198  0.6895593    
       12199  0.4349761    
       12200  0.9140824    
       12201  0.2654583    
       12202  0.2712670    
       12203  6.4035840E-02
       12204  0.2554616    
       12206  0.7894394    
       12207  0.6895093    
       12208  0.7896430    
       12209  0.4289452    
       12212  0.9066771    
       12213  0.4336767    
       12214  0.2939430    
       12215  0.6895122    
       12216  0.4305381    
       12217  0.7851311    
       12218  0.2501531    
       12222  0.4302033    
       12223  0.2730615    
       12225  0.5592901    
       12226  0.5506632    
       12227  0.7908778    
       12228  0.4355067    
       12230  0.2499098    
       12232  0.2556071    
       12233  0.9105487    
       12238  0.2520596    
       12239  0.7879627    
       12242  9.4103672E-02
       12243  0.5543851    
       12246  0.4344297    
       12247  0.4332287    
       12248  0.5528249    
       12251  0.6891646    
       12253  0.2669396    
       12255  0.9138245    
       12256  0.2563850    
       12257  0.7924497    
       12258  9.0584159E-02
       12259  0.4291566    
       12260  0.9088157    
       12265  0.6805124    
       12266  0.6253387    
       12267  0.4330746    
       12269  0.2544206    
       12271  0.9076590    
       12273  0.4308426    
       12279  0.7910658    
       12282  0.2680044    
       12284  9.2145398E-02
       12287  0.7886603    
       12288  0.4263577    
       12289  0.6868019    
       12290  0.9125116    
       12291  0.5515852    
       12292  0.2542966    
       12293  0.5043289    
       12297  4.7330331E-02
       12299  0.6856551    
       12304  0.5528194    
       12305  0.2558778    
       12307  0.2587222    
       12310  0.5578043    
       12313  0.6883162    
       12314  0.5518319    
       12317  0.7895851    
       12319  0.7865279    
       12320  0.4346151    
       12322  0.7898498    
       12325  0.4339400    
       12326  0.9144412    
       12330  0.5517012    
       12331  0.4313700    
       12332  0.9156091    
       12334  0.7943363    
       12335  0.5501473    
       12336  0.2712678    
       12337  0.4309028    
       12339  0.4321332    
       12340  0.6897452    
       12342  0.5538300    
       12344  0.2516710    
       12346  0.6776518    
       12347  0.2539973    
       12350  9.2862599E-02
       12351  0.2518593    
       12352  0.5548463    
       12354  0.9139796    
       12355  0.4306057    
       12356  0.6884179    
       12358  0.4321019    
       12359  0.2639152    
       12361  0.2555989    
       12362  0.7898463    
       12363  0.5924562    
       12364  9.3332581E-02
       12366  0.6899765    
       12367  0.6899108    
       12369  0.5517679    
       12372  0.2521681    
       12373  9.4326146E-02
       12377  0.6878977    
       12378  0.9129103    
       12379  0.4332952    
       12380  0.4316178    
       12381  0.4361175    
       12382  0.4303765    
       12383  9.2059202E-02
       12384  0.5526260    
       12385  0.6881611    
       12386  0.9887210    
       12387  0.7902857    
       12389  0.6883867    
       12390  0.9143069    
       12391  9.4994724E-02
       12392  0.6888413    
       12393  0.2539254    
       12394  0.7920208    
       12396  9.4427340E-02
       12398  0.5507916    
       12400  0.4831974    
       12401  0.6891857    
       12403  8.9663930E-02
       12405  9.4860576E-02
       12406  0.2524979    
       12407  0.5523137    
       12408  0.5542533    
       12409  0.9140891    
       12410  9.2741929E-02
       12411  0.2577114    
       12412  0.2558124    
       12414  0.2496314    
       12417  9.3334049E-02
       12418  0.6846058    
       12422  0.2828043    
       12423  0.7919106    
       12425  0.4298309    
       12426  0.4305822    
       12427  0.6897725    
       12428  0.7876616    
       12429  9.2054568E-02
       12430  0.8440907    
       12431  0.4293026    
       12432  0.6857105    
       12434  0.2538193    
       12435  0.2555961    
       12436  0.4302911    
       12437  0.9129016    
       12438  0.5538385    
       12442  0.6882045    
       12443  9.3594663E-02
       12446  0.7024351    
       12450  0.9136881    
       12454  0.9080899    
       12456  0.2725846    
       12457  0.8703405    
       12458  0.6804258    
       12459  9.3044631E-02
       12462  9.2842728E-02
       12463  0.4348255    
       12469  0.7151136    
       12470  0.2570972    
       12474  9.2993006E-02
       12478  0.4317515    
       12481  0.4315400    
       12483  0.5569142    
       12485  0.4310779    
       12486  0.2696482    
       12488  0.2572194    
       12489  0.1069393    
       12492  0.7894635    
       12493  0.7983608    
       12494  0.6886955    
       12495  0.9103386    
       12496  0.4286786    
       12499  0.4298114    
       12500  0.2895674    
       12501  0.9124462    
       12502  0.5515701    
       12503  0.2752300    
       12505  0.2512304    
       12508  0.2507876    
       12509  0.2633311    
       12510  0.9151278    
       12511  0.4290377    
       12512  0.9139251    
       12513  0.2544508    
       12516  0.4327371    
       12518  0.4329891    
       12521  0.4369437    
       12524  0.2541811    
       12525  0.9119802    
       12526  0.6891068    
       12527  0.2565079    
       12528  0.4345993    
       12529  0.5555062    
       12530  0.6890689    
       12531  0.2510560    
       12532  0.9118766    
       12533  0.2517160    
       12534  9.4151579E-02
       12536  0.7862128    
       12537  9.2550062E-02
       12538  0.2808492    
       12540  0.2722460    
       12543  9.2854850E-02
       12544  0.9118657    
       12546  9.5624335E-02
       12551  0.9126048    
       12555  0.6869185    
       12556  0.9124399    
       12557  0.4565288    
       12559  0.2662610    
       12565  0.6893238    
       12567  0.6892040    
       12568  9.3412437E-02
       12569  0.2528321    
       12570  0.2149134    
       12572  0.5484046    
       12573  0.7907453    
       12575  0.9136478    
       12578  0.2512884    
       12580  0.7846194    
       12582  0.8977824    
       12583  0.2513778    
       12585  9.3230970E-02
       12586  9.5584549E-02
       12587  0.2523959    
       12591  0.9135114    
       12594  0.2561785    
       12595  0.6879088    
       12596  0.2517601    
       12598  0.6915315    
       12599  0.9134265    
       12602  0.4293198    
       12605  0.9153059    
       12606  8.8327549E-02
       12607  0.9073651    
       12608  0.2521301    
       12612  0.7889262    
       12615  0.5524825    
       12617  0.1823975    
       12618  0.5519875    
       12619  0.6421332    
       12620  0.4358131    
       12622  0.7885609    
       12625  0.4317067    
       12626  0.4997552    
       12627  0.7898806    
       12630  9.4355419E-02
       12631  0.2571789    
       12632  0.4283799    
       12633  0.9063616    
       12634  0.7882994    
       12635  0.8066025    
       12636  0.7882652    
       12637  9.3430251E-02
       12640  9.1110572E-02
       12641  9.3798622E-02
       12642  9.5329449E-02
       12644  0.6887180    
       12645  0.6876095    
       12647  0.2663939    
       12648  9.0672828E-02
       12650  9.3129478E-02
       12651  0.2557258    
       12652  0.4299918    
       12654  0.5520603    
       12656  0.7912562    
       12657  0.6880153    
       12660  7.7204429E-02
       12661  0.6904050    
       12662  0.5574332    
       12663  0.7898839    
       12664  0.7880889    
       12666  0.5539784    
       12667  0.4356883    
       12668  0.2519187    
       12669  0.5523052    
       12670  0.2514721    
       12673  0.9098986    
       12674  0.9143470    
       12675  0.6891130    
       12676  0.5524714    
       12677  0.4363512    
       12678  0.2505611    
       12681  0.2505116    
       12682  9.4805188E-02
       12683  0.5523518    
       12685  0.9139667    
       12686  0.5463440    
       12687  0.5465710    
       12688  0.7888258    
       12689  0.2765760    
       12690  0.4639916    
       12693  0.7914668    
       12695  0.5549543    
       12696  0.4342415    
       12698  0.5517247    
       12700  0.5514430    
       12701  0.4296532    
       12703  0.6888140    
       12705  0.6870213    
       12707  0.6862904    
       12708  0.7362581    
       12709  0.7945465    
       12710  0.2516502    
       12715  0.9121719    
       12716  0.4326172    
       12718  0.9054832    
       12721  4.6857670E-02
       12722  0.5511675    
       12724  0.6870417    
       12726  0.4330822    
       12727  0.9102763    
       12728  9.2984602E-02
       12729  0.2506233    
       12730  0.5542216    
       12731  0.7894507    
       12732  0.9172777    
       12733  0.6833808    
       12734  0.9111856    
       12736  0.4639889    
       12737  0.9199020    
       12738  0.9469007    
       12739  0.6903449    
       12741  0.5550764    
       12743  0.2588014    
       12745  0.6909707    
       12748  0.5518617    
       12749  9.3517296E-02
       12750  0.9135029    
       12751  0.2678560    
       12755  0.5550669    
       12756  0.5523574    
       12757  0.6893328    
       12758  0.6880776    
       12760  0.5526312    
       12761  0.9117602    
       12762  0.7917488    
       12764  9.4068743E-02
       12765  0.6917090    
       12767  0.9176790    
       12769  0.6881359    
       12770  0.6868337    
       12771  0.4380220    
       12772  0.5457443    
       12774  0.2511834    
       12775  0.2506319    
       12776  0.5525714    
       12777  0.5522602    
       12779  0.4330242    
       12780  0.7904221    
       12782  0.2510600    
       12783  0.7885291    
       12784  0.7912452    
       12785  0.4328162    
       12786  9.3109846E-02
       12787  0.6889036    
       12788  0.9156108    
       12789  0.9250676    
       12793  0.7991658    
       12794  0.3467672    
       12798  0.6885893    
       12799  0.2526283    
       12800  0.5524343    
       12801  0.7935082    
       12804  0.6889445    
       12806  9.1892555E-02
       12807  0.7890606    
       12808  0.2509068    
       12809  0.4352996    
       12811  0.2653880    
       12812  0.5515935    
       12813  0.9111215    
       12815  0.9150776    
       12819  0.9120532    
       12820  0.5404924    
       12822  0.2636084    
       12824  9.4370216E-02
       12826  0.7933492    
       12827  0.5637717    
       12833  0.4355249    
       12837  0.2518952    
       12838  0.1384687    
       12839  0.1046923    
       12842  0.2581584    
       12844  0.9124192    
       12846  0.9109689    
       12847  0.3006311    
       12848  0.7873047    
       12849  9.1949135E-02
       12850  0.5548871    
       12851  4.7921028E-02
       12854  0.4344927    
       12855  0.4290485    
       12857  0.5482078    
       12859  0.2647087    
       12860  0.5520076    
       12861  0.4361604    
       12862  9.4760992E-02
       12864  0.5530707    
       12868  0.6891072    
       12869  0.4314435    
       12870  0.9243133    
       12871  0.9222035    
       12872  0.5484529    
       12873  0.9144119    
       12874  9.5479913E-02
       12876  0.2472218    
       12878  0.7771247    
       12879  9.1881864E-02
       12880  9.3362421E-02
       12882  0.2521621    
       12884  9.6343569E-02
       12887  0.5518438    
       12888  0.9125601    
       12890  0.4295135    
       12893  0.2443340    
       12894  0.7903122    
       12895  0.5529857    
       12896  0.2501904    
       12898  0.4304669    
       12901  0.4331309    
       12902  9.2921063E-02
       12903  0.4343374    
       12904  0.9131931    
       12906  0.4370200    
       12907  0.7090744    
       12908  0.5516679    
       12909  0.4356850    
       12910  0.5530356    
       12911  0.4312414    
       12913  0.5524998    
       12914  0.9174611    
       12916  0.2542951    
       12918  9.1534093E-02
       12921  0.2510117    
       12922  9.6206613E-02
       12923  0.6885018    
       12924  0.6888291    
       12925  0.7869850    
       12929  9.3466006E-02
       12930  0.2510878    
       12931  0.5225749    
       12932  0.7896367    
       12934  0.5531757    
       12935  0.2648865    
       12936  0.2512896    
       12937  0.9159894    
       12938  0.5533960    
       12939  0.6867992    
       12940  0.8367990    
       12942  0.4277539    
       12943  9.1763228E-02
       12945  0.4284868    
       12947  0.2492458    
       12953  0.5528874    
       12956  0.4262664    
       12958  9.2765659E-02
       12959  9.3309015E-02
       12962  0.9114594    
       12963  0.8808386    
       12965  0.9120233    
       12966  0.6893335    
       12968  9.2621401E-02
       12970  0.5521225    
       12971  0.9146746    
       12973  0.6888585    
       12975  0.2648843    
       12976  0.6880143    
       12977  0.7865930    
       12978  0.4348851    
       12981  0.4264926    
       12982  0.5234317    
       12984  0.4339845    
       12987  0.6464674    
       12988  0.4337058    
       12989  0.6900224    
       12991  0.5979660    
       12994  0.7898945    
       12996  0.8953314    
       12997  0.4341148    
       12999  9.3142949E-02
       13001  9.4106160E-02
       13002  0.4322135    
       13003  0.2546115    
       13004  9.4099313E-02
       13005  0.2508324    
       13006  0.4273543    
       13007  0.4319605    
       13008  0.8123433    
       13011  0.9167980    
       13012  0.2872283    
       13014  0.2516072    
       13015  0.2545115    
       13016  0.7948054    
       13018  0.7853202    
       13019  0.7883846    
       13020  0.5523320    
       13021  0.9126644    
       13022  0.2636198    
       13023  0.2512771    
       13027  0.6882799    
       13028  0.4357702    
       13029  0.9110149    
       13031  9.3670800E-02
       13037  0.6902130    
       13038  9.6336000E-02
       13040  0.2547923    
       13043  0.9113346    
       13044  0.6899129    
       13045  0.5477188    
       13046  9.1790117E-02
       13047  0.5532321    
       13048  0.2514155    
       13050  9.3923971E-02
       13051  0.4309779    
       13053  0.2511877    
       13054  0.5516734    
       13055  9.2976257E-02
       13056  0.5540608    
       13057  0.4314122    
       13061  0.2610328    
       13062  0.2498601    
       13064  9.4204694E-02
       13065  0.7893505    
       13068  0.2677249    
       13069  0.9119598    
       13070  9.4421797E-02
       13072  0.5499513    
       13073  0.4311930    
       13078  0.7554330    
       13080  0.4313468    
       13081  0.7817118    
       13082  0.2743430    
       13084  0.9110062    
       13085  0.7891620    
       13088  0.9111296    
       13089  0.5058411    
       13090  0.2533710    
       13091  0.4290577    
       13093  0.9137886    
       13094  0.2506099    
       13095  0.9148802    
       13097  0.5518892    
       13099  9.0630524E-02
       13100  0.1056794    
       13101  0.6880429    
       13106  0.7863984    
       13107  0.2532660    
       13108  0.2536729    
       13109  0.6888202    
       13110  0.5517463    
       13111  0.9076489    
       13112  0.6892831    
       13115  0.9227495    
       13117  8.9226365E-02
       13118  0.6909287    
       13122  0.2513569    
       13124  0.9143105    
       13126  0.5526145    
       13128  0.4297373    
       13130  0.2509006    
       13131  0.7903014    
       13133  0.2515877    
       13134  9.4216108E-02
       13135  0.1576387    
       13136  9.3924202E-02
       13137  0.2538045    
       13141  0.9182619    
       13144  0.6871319    
       13145  9.2084654E-02
       13146  0.7897012    
       13147  0.2523311    
       13148  0.7888091    
       13149  9.4472528E-02
       13150  0.4351751    
       13152  0.6884662    
       13156  0.9086968    
       13157  9.2899129E-02
       13159  0.4398195    
       13160  0.4322662    
       13161  0.4331838    
       13162  0.4351374    
       13163  0.2552682    
       13164  0.5537903    
       13165  0.4300249    
       13166  0.9106190    
       13168  0.4328532    
       13169  0.9199018    
       13171  0.7870919    
       13172  0.4297439    
       13173  0.2509955    
       13174  0.6900831    
       13176  0.2591227    
       13177  0.9135846    
       13178  0.7923004    
       13179  0.4361113    
       13180  9.3265347E-02
       13181  0.4359375    
       13182  0.7893143    
       13183  0.5519539    
       13185  0.7816569    
       13186  0.2562635    
       13188  0.4319822    
       13191  0.4300382    
       13193  9.2777118E-02
       13194  0.9094930    
       13197  0.6896827    
       13199  0.4297995    
       13201  0.5527937    
       13202  0.3863819    
       13203  0.4335167    
       13205  9.1745444E-02
       13207  0.6880277    
       13211  0.8021069    
       13212  0.9122072    
       13213  0.2518020    
       13216  0.7876152    
       13217  0.9143972    
       13220  0.2516293    
       13221  0.6904280    
       13222  0.5487268    
       13223  0.2599190    
       13224  0.6872761    
       13226  9.2940792E-02
       13228  0.4351458    
       13230  0.6897509    
       13232  0.5530083    
       13239  0.8393710    
       13240  0.7884339    
       13241  0.4318923    
       13242  0.9137366    
       13243  0.8578638    
       13244  0.6895258    
       13245  0.7910333    
       13246  0.4318659    
       13247  0.7882163    
       13248  0.7940800    
       13249  0.9069449    
       13250  0.4326900    
       13251  0.2705202    
       13252  9.2306659E-02
       13253  0.6880457    
       13254  0.9135288    
       13256  9.1559298E-02
       13258  0.7907655    
       13259  0.9134019    
       13262  9.3180254E-02
       13266  0.4257196    
       13267  0.7894807    
       13268  9.0564951E-02
       13273  0.5514984    
       13274  0.2502909    
       13276  0.2788028    
       13277  0.7920643    
       13278  9.5273875E-02
       13279  0.4393220    
       13284  9.9463329E-02
       13285  9.3098789E-02
       13289  0.8866632    
       13290  0.2655599    
       13291  0.6805356    
       13292  0.6879283    
       13293  0.9080038    
       13294  0.6894805    
       13295  0.2550290    
       13297  0.7895460    
       13298  0.6880672    
       13299  0.4315748    
       13300  0.4356283    
       13301  0.9128922    
       13303  0.9125539    
       13306  9.2911042E-02
       13307  0.2497778    
       13308  0.4351400    
       13311  0.9116542    
       13312  0.2520170    
       13313  0.9140713    
       13314  0.9134519    
       13315  9.2810825E-02
       13316  0.9140217    
       13317  0.6914456    
       13318  9.3812861E-02
       13319  9.3091562E-02
       13321  0.6807983    
       13325  0.2531055    
       13326  0.4298243    
       13328  9.2409424E-02
       13330  0.4305028    
       13332  9.3155116E-02
       13336  0.5537124    
       13337  0.2513264    
       13339  0.4363191    
       13342  0.6876148    
       13344  0.4345474    
       13346  0.7795824    
       13348  0.9122874    
       13350  0.4405747    
       13351  9.3898118E-02
       13352  0.2781968    
       13354  0.4355013    
       13355  0.7908475    
       13356  0.4285399    
       13358  0.2508438    
       13359  0.2600633    
       13362  0.4302771    
       13364  0.7883028    
       13365  0.5541402    
       13366  0.2517345    
       13367  9.2782728E-02
       13369  0.2568949    
       13370  0.9147603    
       13371  0.5483319    
       13372  0.6896772    
       13373  0.4299985    
       13379  0.6885204    
       13381  0.9167800    
       13382  0.4275804    
       13383  0.4346972    
       13384  0.5510527    
       13385  0.6885070    
       13387  0.5524900    
       13392  9.3429878E-02
       13393  0.6887084    
       13394  0.4283077    
       13395  0.2666413    
       13397  0.5481657    
       13398  0.2506843    
       13399  9.2435151E-02
       13402  0.7641650    
       13404  0.6876346    
       13407  0.4327995    
       13408  0.4856361    
       13409  0.4345677    
       13410  9.4613798E-02
       13411  0.4294791    
       13412  0.4341516    
       13416  0.7946954    
       13418  0.2611515    
       13420  0.4326882    
       13422  0.2535143    
       13423  9.2870876E-02
       13424  0.9123855    
       13425  0.5530072    
       13427  9.2590921E-02
       13429  0.7881604    
       13430  0.2505589    
       13431  0.9111015    
       13434  0.2515355    
       13435  0.2539111    
       13438  0.7863345    
       13439  0.4297213    
       13441  0.6902994    
       13443  0.2635311    
       13445  0.9143000    
       13447  0.7933716    
       13448  0.2598973    
       13450  0.4303814    
       13451  9.4219148E-02
       13453  0.5532207    
       13454  0.4038796    
       13455  0.6879578    
       13458  0.9121153    
       13459  0.6859627    
       13461  0.2801266    
       13462  0.7358851    
       13464  0.2537921    
       13465  0.4339052    
       13466  0.2712851    
       13467  0.4079258    
       13468  0.6880040    
       13469  0.6904192    
       13471  0.6890560    
       13472  0.4309889    
       13473  0.3304304    
       13474  0.7917558    
       13476  0.5134591    
       13477  0.4305793    
       13478  0.6884196    
       13479  0.7903668    
       13481  0.9109750    
       13482  0.9135399    
       13483  0.4307000    
       13484  0.2793489    
       13486  0.2680612    
       13487  0.7886505    
       13488  0.5534235    
       13489  9.3438603E-02
       13490  0.4357487    
       13493  0.4331518    
       13495  0.2671257    
       13497  0.6467077    
       13499  0.9108343    
       13501  0.5521315    
       13502  9.2581443E-02
       13503  0.6895251    
       13505  0.2722755    
       13506  0.4344220    
       13508  0.6888275    
       13509  9.3931675E-02
       13510  0.9064593    
       13511  0.5516131    
       13513  0.6886897    
       13515  0.5523131    
       13516  0.2027236    
       13517  0.1097139    
       13520  0.8381699    
       13523  0.6875795    
       13524  0.9081831    
       13526  0.5521997    
       13531  0.7884297    
       13533  0.6885411    
       13534  0.7886375    
       13536  0.9116539    
       13539  9.2991494E-02
       13541  0.6918103    
       13542  0.4302650    
       13543  0.2514762    
       13544  8.2614943E-02
       13545  0.7883030    
       13547  9.2551306E-02
       13548  0.6974658    
       13549  0.5537380    
       13550  0.4294852    
       13551  0.2503447    
       13552  0.9143773    
       13553  0.2612025    
       13554  0.5535108    
       13555  9.0201795E-02
       13556  0.5525733    
       13558  9.2823200E-02
       13559  0.5522505    
       13560  0.7890491    
       13563  0.2673725    
       13564  0.5513288    
       13565  0.6887398    
       13566  0.4314431    
       13568  0.9108711    
       13569  0.2667605    
       13570  0.2653237    
       13576  9.1206945E-02
       13577  0.1426297    
       13578  0.9145772    
       13579  0.7812444    
       13581  0.5537347    
       13582  0.6890990    
       13583  0.4297352    
       13585  0.9137986    
       13587  9.7912878E-02
       13588  0.5485064    
       13589  0.6890401    
       13590  0.6886638    
       13591  0.6876951    
       13593  0.4314276    
       13596  0.9133949    
       13597  0.7897884    
       13601  0.5534419    
       13604  0.9122924    
       13609  0.9160213    
       13610  0.4324573    
       13611  0.7439930    
       13612  0.9139658    
       13614  9.3053803E-02
       13615  9.0689555E-02
       13616  0.5529370    
       13617  0.5524236    
       13618  0.2576319    
       13619  0.2495004    
       13621  0.4314312    
       13623  9.3714505E-02
       13624  0.9132028    
       13626  9.3568057E-02
       13627  0.4311612    
       13628  0.4309889    
       13630  0.6819044    
       13631  0.4299359    
       13632  0.2514153    
       13635  0.4391370    
       13637  0.6901329    
       13638  0.6905078    
       13639  0.2636163    
       13642  0.2479221    
       13643  9.3980603E-02
       13645  0.2617136    
       13646  0.9091379    
       13647  0.7883693    
       13648  0.6890506    
       13649  0.2645577    
       13650  0.6887317    
       13652  0.2845121    
       13653  0.4348743    
       13656  0.2519878    
       13661  0.2517234    
       13662  0.4318675    
       13664  0.9132381    
       13666  9.5707804E-02
       13668  0.4344885    
       13669  0.6893993    
       13671  0.7907741    
       13672  0.7930127    
       13674  0.5543256    
       13675  0.4304197    
       13678  0.5530974    
       13679  7.9711676E-02
       13681  0.4338411    
       13683  0.4300272    
       13684  0.9118260    
       13688  0.9003043    
       13689  0.7872326    
       13692  0.5519314    
       13694  0.5528762    
       13695  9.3288116E-02
       13697  0.9170192    
       13701  0.4328318    
       13704  0.1458326    
       13706  0.5503554    
       13707  0.5533341    
       13708  0.2687580    
       13709  0.4296994    
       13710  0.2509046    
       13711  0.9209158    
       13717  0.4380661    
       13718  0.5551969    
       13721  9.1793954E-02
       13722  0.2646992    
       13723  0.4357310    
       13725  0.4302810    
       13727  0.2510389    
       13729  0.2764461    
       13731  0.6889998    
       13733  0.6907897    
       13734  0.4276642    
       13736  9.2611112E-02
       13737  9.2707060E-02
       13739  0.3253109    
       13740  0.5524551    
       13741  0.5532143    
       13743  0.4369896    
       13745  9.6483849E-02
       13746  0.7884781    
       13748  0.8103192    
       13751  0.2562851    
       13752  9.3726300E-02
       13753  0.6876299    
       13754  0.9004224    
       13756  0.7964342    
       13759  0.5515835    
       13762  0.3672431    
       13763  0.2551907    
       13766  0.4394648    
       13768  0.9097019    
       13769  0.4287638    
       13773  0.7015827    
       13777  0.7881329    
       13778  0.6882508    
       13779  0.5534568    
       13780  0.2547899    
       13781  0.8972456    
       13782  0.4301288    
       13784  0.5517801    
       13787  0.5510790    
       13789  0.4229040    
       13790  0.2492989    
       13791  0.7886060    
       13794  0.4336203    
       13796  0.4344341    
       13797  0.2542334    
       13798  0.4383874    
       13801  0.9110768    
       13802  0.9103793    
       13803  0.9114237    
       13804  0.6893221    
       13808  9.4039023E-02
       13809  0.2511158    
       13810  0.7935589    
       13814  0.5520009    
       13816  0.4255876    
       13817  0.4319653    
       13820  0.7946622    
       13821  0.1047095    
       13822  0.6881861    
       13823  0.4293006    
       13824  0.7871463    
       13826  0.5525010    
       13827  0.4308656    
       13829  0.5512084    
       13830  9.4204061E-02
       13831  0.4060262    
       13832  0.7882853    
       13837  0.6886983    
       13838  0.9107619    
       13839  0.4341635    
       13840  9.2615232E-02
       13842  0.2528145    
       13848  0.5547076    
       13850  0.6882919    
       13851  9.4518162E-02
       13852  9.5308259E-02
       13853  0.7891724    
       13854  0.9125702    
       13855  0.4304925    
       13857  0.5767581    
       13858  0.7888104    
       13860  0.6871290    
       13861  0.7875345    
       13862  0.4294831    
       13863  0.7909955    
       13864  0.5568076    
       13867  0.5527999    
       13869  0.5532019    
       13872  0.5526819    
       13873  0.4294485    
       13874  0.4292133    
       13875  0.5321307    
       13877  0.9130640    
       13878  0.4304429    
       13879  5.7087418E-02
       13883  0.7880319    
       13885  0.6879935    
       13886  0.5532739    
       13887  0.9122734    
       13889  0.2670925    
       13890  0.9119580    
       13891  0.2430864    
       13894  0.5526533    
       13896  0.6911421    
       13900  0.9151549    
       13901  0.9165564    
       13902  0.4362250    
       13905  0.4322288    
       13906  9.2614286E-02
       13909  0.7868209    
       13911  9.1875836E-02
       13912  0.2586041    
       13913  0.4323016    
       13915  0.5335420    
       13917  0.5529389    
       13918  0.3049679    
       13920  0.9153998    
       13921  0.7826877    
       13922  0.4124616    
       13923  0.2515540    
       13925  0.4304048    
       13926  0.4284526    
       13927  0.2527325    
       13929  0.1426297    
       13931  0.7018270    
       13933  0.7903494    
       13935  9.4212852E-02
       13936  0.7984158    
       13939  0.2516390    
       13940  0.7958773    
       13943  0.5530301    
       13944  0.9652343    
       13945  0.2536180    
       13946  0.2537465    
       13951  0.7912884    
       13952  0.5527801    
       13953  0.2520005    
       13955  0.2518851    
       13957  0.5509986    
       13958  0.2549744    
       13960  0.4338466    
       13961  0.9127011    
       13962  9.3320146E-02
       13965  0.2601107    
       13966  9.3853682E-02
       13967  0.6897247    
       13971  0.5540828    
       13973  0.2511677    
       13974  0.4366027    
       13975  0.7752294    
       13976  0.9137132    
       13977  9.4185486E-02
       13979  0.7877664    
       13980  0.7897748    
       13981  0.6296431    
       13982  0.9148971    
       13983  0.4199049    
       13987  4.7921028E-02
       13989  0.7901439    
       13991  0.2509334    
       13992  0.4321222    
       13996  0.5371293    
       14000  9.3216963E-02
       14002  0.2494014    
       14004  0.4413013    
       14005  0.6144254    
       14007  0.6853897    
       14008  0.4460647    
       14010  0.7889683    
       14012  9.3198448E-02
       14013  0.2521349    
       14014  0.4299127    
       14016  0.7917668    
       14017  0.5547364    
       14019  0.6895366    
       14024  0.2524736    
       14025  0.9144985    
       14027  9.6316822E-02
       14029  9.3854941E-02
       14030  0.7906437    
       14031  9.3043670E-02
       14034  0.9132345    
       14036  0.5517169    
       14038  0.2524842    
       14039  0.5546979    
       14040  0.2684850    
       14041  9.2309780E-02
       14043  0.4329562    
       14044  0.5514624    
       14046  0.9137999    
       14047  0.4318967    
       14048  0.2516151    
       14050  0.6881856    
       14051  9.2846431E-02
       14052  0.2516360    
       14053  0.2513738    
       14054  0.9140781    
       14055  0.5543993    
       14057  0.9090067    
       14058  0.5509745    
       14059  0.2730585    
       14061  0.9139987    
       14063  9.2722543E-02
       14068  0.8639061    
       14069  0.5488952    
       14070  0.9183185    
       14071  0.4308682    
       14072  0.9127366    
       14073  0.2586111    
       14074  9.2518225E-02
       14075  0.4336729    
       14076  9.3254656E-02
       14079  0.5540695    
       14080  0.7289784    
       14081  0.9201794    
       14082  0.7877762    
       14084  0.9188275    
       14085  0.5491816    
       14086  0.9217338    
       14087  9.3349382E-02
       14089  0.4308436    
       14093  0.5535030    
       14095  9.2842646E-02
       14096  0.6881332    
       14099  9.6472278E-02
       14101  0.7094177    
       14102  0.7779347    
       14103  0.9574712    
       14104  0.2622876    
       14105  0.2508467    
       14106  9.3291841E-02
       14107  0.9076439    
       14108  0.4274365    
       14109  0.9112326    
       14110  0.2534972    
       14111  0.5324623    
       14120  9.5207445E-02
       14124  0.4332114    
       14125  0.9149294    
       14126  0.2552200    
       14127  0.6885874    
       14128  0.5522584    
       14129  0.2524331    
       14130  0.6884047    
       14131  0.4290090    
       14132  0.6996598    
       14133  0.9153010    
       14134  9.3160003E-02
       14137  9.2421055E-02
       14138  0.2575426    
       14140  0.5541761    
       14141  0.9063892    
       14142  0.5519541    
       14144  0.3243050    
       14146  0.6893642    
       14148  9.9518456E-02
       14149  9.3752943E-02
       14150  0.5523838    
       14152  0.9148360    
       14156  0.5514148    
       14158  0.5539116    
       14161  0.1488454    
       14162  0.7931557    
       14163  0.5504287    
       14164  0.4292016    
       14165  9.2964217E-02
       14169  0.2686552    
       14175  0.2528403    
       14177  0.7136598    
       14179  0.8029405    
       14180  0.4318249    
       14184  0.5879986    
       14185  0.9167387    
       14187  0.4351165    
       14188  0.9132870    
       14191  0.4347264    
       14196  0.7876154    
       14199  0.4343177    
       14200  9.5027156E-02
       14202  9.5512941E-02
       14203  0.5531815    
       14205  0.8797277    
       14206  9.3091391E-02
       14207  0.7930677    
       14209  0.4278125    
       14210  0.1620408    
       14216  0.2524537    
       14218  9.4564892E-02
       14219  0.5503109    
       14221  0.7931832    
       14223  9.0668187E-02
       14224  0.5691633    
       14225  0.6888324    
       14227  0.5516565    
       14229  0.2524822    
       14230  0.9151241    
       14233  0.2788807    
       14234  0.6877379    
       14235  0.9110968    
       14239  0.7748632    
       14241  9.3466207E-02
       14242  0.5524324    
       14243  0.9132729    
       14244  0.5280396    
       14246  0.7900311    
       14247  0.4335923    
       14248  0.5518350    
       14251  0.7895865    
       14253  0.5525275    
       14254  9.2479795E-02
       14255  0.6888141    
       14256  0.5526031    
       14257  0.4360086    
       14259  0.2543938    
       14261  0.6882913    
       14262  0.2518144    
       14265  0.9059550    
       14267  0.4334843    
       14268  0.4327047    
       14269  0.5522242    
       14271  0.4300047    
       14272  0.8160097    
       14273  9.3871951E-02
       14274  0.4343479    
       14275  0.4415369    
       14278  0.5522524    
       14279  0.9321857    
       14280  0.9111986    
       14285  0.4313490    
       14289  9.7672500E-02
       14291  0.2646892    
       14292  0.9056401    
       14293  0.5524675    
       14294  0.7920543    
       14295  0.5517439    
       14296  0.4307942    
       14297  0.4432951    
       14298  0.7917941    
       14300  0.2543294    
       14303  0.8102536    
       14304  9.3283013E-02
       14305  0.2942379    
       14306  0.7906714    
       14307  9.1145203E-02
       14309  0.2523361    
       14311  9.2795417E-02
       14312  0.5551726    
       14313  0.7911904    
       14314  0.4291599    
       14315  0.2539878    
       14316  0.7940211    
       14318  0.4308224    
       14319  0.6891546    
       14322  0.5515020    
       14323  0.6887013    
       14324  0.7930837    
       14325  0.2079785    
       14329  9.2251725E-02
       14331  0.6890131    
       14332  0.7840340    
       14333  0.9500833    
       14334  0.7915361    
       14337  0.7841499    
       14338  0.6884241    
       14339  0.4305766    
       14341  0.7918640    
       14345  0.2519795    
       14346  0.2508303    
       14347  9.6760653E-02
       14348  0.4332911    
       14350  0.6891369    
       14352  0.9138062    
       14355  0.2519799    
       14358  0.4155525    
       14359  0.4316383    
       14362  0.4331856    
       14364  6.5669708E-02
       14365  9.2581190E-02
       14366  0.4302806    
       14369  0.4292733    
       14372  0.5535698    
       14373  0.4368928    
       14375  0.2681096    
       14376  0.2506196    
       14379  0.2678040    
       14383  0.4298739    
       14384  0.4346096    
       14388  0.2809039    
       14392  0.4252707    
       14395  0.4332596    
       14396  0.6890340    
       14397  9.4242662E-02
       14400  0.4294096    
       14401  0.7963030    
       14402  0.4343378    
       14403  0.6995395    
       14404  0.5570091    
       14405  0.4353439    
       14406  0.7885961    
       14407  0.5529239    
       14408  0.2703814    
       14409  0.7936975    
       14410  9.3170606E-02
       14411  0.4883665    
       14412  0.5534756    
       14415  0.7888876    
       14416  0.6876852    
       14418  0.9145475    
       14419  0.9136074    
       14420  0.9193347    
       14421  0.9138621    
       14422  0.2674227    
       14423  0.2512890    
       14425  0.7891343    
       14426  9.3364589E-02
       14428  0.5519967    
       14431  0.8291121    
       14436  0.4368444    
       14437  0.4295780    
       14439  9.3870334E-02
       14441  0.1045891    
       14443  0.9121634    
       14445  0.7925311    
       14446  0.2526657    
       14447  0.2612789    
       14448  0.4299217    
       14450  0.5507890    
       14451  0.5530167    
       14452  0.7915096    
       14453  0.6888726    
       14455  9.2688665E-02
       14456  9.2851937E-02
       14458  0.2515212    
       14459  0.4220665    
       14460  0.4311576    
       14461  0.4345339    
       14463  0.7908556    
       14465  0.5577630    
       14466  0.6900102    
       14468  0.7879961    
       14470  0.4324026    
       14471  0.8425869    
       14472  0.2520748    
       14473  0.5518203    
       14474  0.7872490    
       14475  0.2552859    
       14478  0.4303757    
       14479  0.2530510    
       14480  0.2573662    
       14482  9.0485230E-02
       14483  0.7877054    
       14484  0.4311798    
       14487  9.4060361E-02
       14489  0.4295552    
       14491  0.5518941    
       14493  0.6890419    
       14494  9.2456244E-02
       14495  0.5402638    
       14499  0.4365413    
       14500  9.3031667E-02
       14503  0.2513605    
       14504  9.1920301E-02
       14505  0.6882572    
       14506  0.6894114    
       14509  9.5453471E-02
       14510  0.2716622    
       14511  0.5500866    
       14512  0.2528412    
       14515  0.5526354    
       14516  0.2725023    
       14517  0.6874199    
       14519  0.5519218    
       14522  0.2511941    
       14523  9.3502194E-02
       14524  0.6868752    
       14525  9.2734516E-02
       14529  0.2504949    
       14530  0.2522287    
       14531  0.2508586    
       14533  0.5455333    
       14534  0.5518937    
       14536  0.7892143    
       14538  0.4446501    
       14540  0.7876932    
       14541  0.4290303    
       14542  0.9112678    
       14543  0.4311343    
       14544  0.7954597    
       14546  0.6887914    
       14547  0.6898289    
       14548  0.4341497    
       14549  0.9092038    
       14550  0.6873249    
       14552  0.4046913    
       14554  0.7912870    
       14556  0.4345984    
       14557  0.2519501    
       14558  0.2504680    
       14559  0.5531790    
       14563  9.2942573E-02
       14564  0.6902058    
       14566  0.5513947    
       14567  0.5508354    
       14568  9.3572855E-02
       14572  0.6267579    
       14574  0.2533116    
       14576  0.7982280    
       14578  0.4346975    
       14580  0.2572429    
       14581  0.4313566    
       14582  0.5531360    
       14584  0.6865918    
       14585  0.5523157    
       14586  0.2553785    
       14587  0.9142377    
       14589  0.4298390    
       14591  0.5529650    
       14594  9.2725210E-02
       14596  0.4291767    
       14598  0.2522026    
       14601  0.2977480    
       14604  0.4337305    
       14607  0.5532333    
       14608  0.1037853    
       14610  0.3086846    
       14611  0.4303773    
       14613  0.4314410    
       14614  0.7879444    
       14615  0.9197281    
       14616  0.4308716    
       14618  0.2515469    
       14621  0.2522634    
       14622  0.5535697    
       14624  0.2506308    
       14625  0.5535032    
       14627  0.6848132    
       14629  0.5564764    
       14631  0.7907729    
       14632  0.4374397    
       14633  0.2551256    
       14635  0.4313789    
       14639  0.6903757    
       14641  9.3435735E-02
       14642  0.9533890    
       14645  9.2138261E-02
       14648  0.7926612    
       14649  0.2702471    
       14650  4.3025210E-02
       14652  0.2754439    
       14654  0.7857487    
       14655  9.2902683E-02
       14658  0.9088077    
       14659  0.9617893    
       14661  0.2641731    
       14662  0.4301580    
       14663  0.2538553    
       14665  0.9150955    
       14668  0.3354353    
       14670  0.6876602    
       14672  0.5519342    
       14673  0.2514115    
       14674  0.7882139    
       14675  0.5520374    
       14676  0.4371257    
       14677  0.6907984    
       14678  9.1866426E-02
       14679  0.4312139    
       14682  9.3350932E-02
       14683  0.9144310    
       14684  0.5528006    
       14685  0.2606347    
       14686  0.4296010    
       14691  0.9675940    
       14693  0.4289499    
       14694  0.2532825    
       14695  0.2629333    
       14697  0.9193401    
       14698  0.5535907    
       14699  0.7886165    
       14700  0.5518959    
       14701  9.4396487E-02
       14704  0.9133457    
       14706  0.6875302    
       14707  0.9187508    
       14709  0.6669773    
       14710  0.5524783    
       14711  0.9155408    
       14714  9.3974970E-02
       14716  0.7918748    
       14717  0.5487264    
       14718  0.4328557    
       14720  0.4334359    
       14721  0.6882727    
       14722  0.4350437    
       14724  0.6875054    
       14725  9.2897296E-02
       14729  0.5512067    
       14730  0.4326033    
       14731  0.7887868    
       14732  0.5524867    
       14738  9.2281155E-02
       14739  0.4303908    
       14740  0.7892191    
       14742  0.7898011    
       14744  0.2509318    
       14749  0.7884857    
       14750  9.3709782E-02
       14751  0.2545246    
       14752  0.4066853    
       14753  0.5524700    
       14755  0.2567862    
       14756  0.2898071    
       14757  0.4532502    
       14759  9.2848167E-02
       14760  0.7966198    
       14761  0.4301854    
       14762  0.6890685    
       14767  0.9135795    
       14768  0.6771369    
       14769  0.6869562    
       14770  0.7883998    
       14771  0.4327298    
       14772  0.7885379    
       14776  0.9250196    
       14777  0.7910996    
       14779  3.2504406E-02
       14781  0.5547868    
       14782  0.5541126    
       14783  0.5514824    
       14784  0.2598157    
       14785  0.2508845    
       14786  0.9132854    
       14787  0.4303126    
       14792  0.9224013    
       14793  9.3070619E-02
       14794  0.7890930    
       14796  0.5907277    
       14798  0.5511521    
       14799  9.3050815E-02
       14806  9.4198145E-02
       14807  0.5524982    
       14809  0.6904339    
       14811  0.5538307    
       14812  0.4299966    
       14813  0.2677021    
       14814  0.2566615    
       14815  0.4370231    
       14817  9.9779926E-02
       14819  0.7973321    
       14820  0.7843177    
       14821  0.2524114    
       14822  0.5538651    
       14823  0.7885202    
       14825  0.2614521    
       14828  0.6884079    
       14829  0.6884487    
       14830  0.2563705    
       14831  0.9124848    
       14832  0.7922696    
       14833  0.5526756    
       14835  0.1345970    
       14836  0.2517093    
       14838  0.4238191    
       14839  0.4343660    
       14840  0.4318534    
       14842  0.5502044    
       14844  9.4056219E-02
       14845  0.2667874    
       14846  0.5531988    
       14847  0.2506990    
       14848  0.7879304    
       14850  0.2752368    
       14852  0.7949764    
       14853  0.4304152    
       14854  9.1591306E-02
       14855  9.4274893E-02
       14856  0.2550564    
       14858  0.7914609    
       14859  0.4285600    
       14860  0.6878880    
       14862  0.7435470    
       14863  0.6973132    
       14864  0.6890774    
       14866  0.8310245    
       14867  0.2521852    
       14869  0.2514814    
       14870  0.6878493    
       14873  0.9059743    
       14874  9.5095314E-02
       14876  0.9124843    
       14878  0.6898800    
       14880  0.2752534    
       14882  0.4326697    
       14885  0.7894493    
       14886  0.9155239    
       14887  0.4318933    
       14888  9.2663489E-02
       14890  0.9142008    
       14892  0.4285473    
       14893  0.7922211    
       14894  9.3123920E-02
       14895  9.3344077E-02
       14897  9.3388066E-02
       14898  0.9140533    
       14899  0.6903138    
       14900  0.2336366    
       14901  0.2517577    
       14902  0.7916436    
       14905  0.6819155    
       14907  0.4298280    
       14911  0.6878421    
       14912  0.9121162    
       14913  0.9127136    
       14914  0.6871274    
       14915  0.2645505    
       14917  0.8356266    
       14919  0.4290446    
       14927  0.4301903    
       14929  0.9475379    
       14935  0.7897734    
       14936  0.6880934    
       14937  0.9121109    
       14938  0.5533379    
       14939  9.3868546E-02
       14940  0.2566187    
       14941  0.4345499    
       14943  0.5099793    
       14944  0.4322426    
       14945  0.9103723    
       14946  0.6873371    
       14947  9.2857398E-02
       14948  0.4330611    
       14950  0.4319285    
       14952  0.7973894    
       14953  0.9141248    
       14954  0.6894211    
       14957  0.2730991    
       14959  0.6885781    
       14960  0.4310499    
       14962  0.5492546    
       14965  0.4349982    
       14966  9.2752025E-02
       14967  0.5782221    
       14968  0.9135795    
       14969  0.8516321    
       14972  0.4292308    
       14973  9.2666991E-02
       14974  0.5523273    
       14975  0.6859766    
       14976  0.2510977    
       14982  0.5979103    
       14983  0.4366178    
       14984  9.5748253E-02
       14985  0.5521728    
       14988  0.5553150    
       14993  0.4335053    
       14994  0.1026281    
       14995  0.4330820    
       14997  0.2520755    
       14998  0.9116336    
       15000  0.7869495    
       15003  0.5518250    
       15006  0.4308343    
       15007  0.2509582    
       15009  0.9379176    
       15010  9.2900671E-02
       15011  0.4323252    
       15014  0.5522236    
       15015  0.3025311    
       15017  0.9141976    
       15018  9.2577808E-02
       15019  0.5949492    
       15024  0.4325047    
       15025  0.4352017    
       15029  0.4312848    
       15030  0.9138173    
       15031  0.2514986    
       15034  0.9079557    
       15035  0.6887652    
       15036  0.4339680    
       15037  0.2579382    
       15039  0.5539442    
       15041  0.4305619    
       15042  0.7877167    
       15046  0.9708182    
       15048  9.2771210E-02
       15052  0.6904233    
       15054  9.5120311E-02
       15055  0.4351825    
       15056  0.4253221    
       15057  0.2556952    
       15058  0.5529222    
       15060  0.9136000    
       15062  0.9182661    
       15064  8.9015976E-02
       15065  0.9192070    
       15066  0.5518847    
       15067  0.4294781    
       15068  0.2519525    
       15073  0.7941854    
       15074  0.7892714    
       15075  0.2543170    
       15076  0.8931258    
       15079  0.4315017    
       15081  0.1092547    
       15084  0.5527452    
       15085  0.7894367    
       15087  0.4339999    
       15088  0.9114590    
       15090  0.2503833    
       15092  0.4364811    
       15094  0.2554653    
       15095  0.6898466    
       15096  0.5528914    
       15099  0.2515575    
       15102  9.2698291E-02
       15104  0.3848543    
       15105  0.2517118    
       15106  0.9129917    
       15107  9.6630991E-02
       15110  0.9139510    
       15111  0.9090959    
       15112  0.9149198    
       15113  0.6890554    
       15114  0.7888539    
       15115  0.6904989    
       15116  9.0916410E-02
       15117  0.5569589    
       15121  9.5395371E-02
       15122  0.2545163    
       15124  0.7999115    
       15126  0.6926509    
       15128  9.3799964E-02
       15129  0.9141440    
       15131  0.9109998    
       15132  0.9131895    
       15133  9.0644412E-02
       15134  0.2902890    
       15135  0.9133841    
       15136  0.7897417    
       15139  0.9092447    
       15141  0.4305193    
       15142  0.5527042    
       15143  0.7873882    
       15144  0.4265386    
       15145  0.5468835    
       15146  0.5521241    
       15147  0.7882370    
       15148  0.4470513    
       15150  0.5513273    
       15151  0.8263997    
       15153  0.9132030    
       15154  0.9213716    
       15158  0.6896210    
       15159  0.6860472    
       15160  8.5147411E-02
       15162  0.6046202    
       15165  0.2522551    
       15168  0.7892900    
       15170  0.6190054    
       15172  0.4326140    
       15173  0.4422002    
       15174  9.2082568E-02
       15178  0.9130840    
       15179  0.5516477    
       15180  0.6895998    
       15181  0.7893375    
       15183  0.5532231    
       15184  0.9039199    
       15185  0.6887369    
       15187  0.2521272    
       15190  0.4300883    
       15191  0.4347416    
       15192  0.5531874    
       15193  0.5562848    
       15194  9.3075313E-02
       15195  9.2611082E-02
       15196  0.5514973    
       15198  0.2516779    
       15200  0.9141382    
       15201  0.5508851    
       15205  0.7968695    
       15207  0.2531741    
       15209  0.7836676    
       15212  0.6871494    
       15214  0.4344310    
       15215  0.2751475    
       15216  0.4357733    
       15217  0.4338826    
       15218  0.6670538    
       15219  0.4216156    
       15220  0.8012890    
       15223  0.6891034    
       15224  0.7847815    
       15226  0.9135315    
       15227  0.9117600    
       15228  0.4333862    
       15233  0.9033547    
       15235  0.9445912    
       15237  0.6874688    
       15238  0.4315638    
       15239  0.6895091    
       15242  0.9095960    
       15243  9.1688812E-02
       15245  0.2564270    
       15247  0.7924373    
       15248  0.2836561    
       15249  0.9138150    
       15250  0.4286048    
       15251  9.3269832E-02
       15252  0.2528872    
       15253  0.8976756    
       15254  0.3330904    
       15258  0.5519219    
       15261  0.6873665    
       15262  9.3415163E-02
       15264  0.4362043    
       15265  0.9142970    
       15267  9.1411799E-02
       15269  0.6801488    
       15270  0.5514467    
       15271  9.6440390E-02
       15272  0.4309480    
       15273  0.4311619    
       15276  0.5523290    
       15277  0.2682956    
       15278  0.6894338    
       15279  0.8108439    
       15280  0.8188133    
       15281  8.6158589E-02
       15282  9.2799887E-02
       15285  0.2677590    
       15286  9.4171658E-02
       15287  0.7988886    
       15289  0.6894872    
       15292  0.6879490    
       15296  0.9135770    
       15297  0.4309535    
       15300  0.5521455    
       15301  0.1847141    
       15302  0.2497975    
       15303  0.4334571    
       15304  0.7893412    
       15305  0.6893727    
       15306  0.5546792    
       15307  0.2509822    
       15309  0.4298008    
       15312  0.4288999    
       15313  0.4323547    
       15314  0.2505257    
       15315  0.9137443    
       15316  0.7900736    
       15318  0.4341045    
       15320  0.2497531    
       15321  0.9142630    
       15322  0.2545517    
       15323  0.4243707    
       15324  0.6848892    
       15325  0.8041819    
       15326  0.4311058    
       15329  0.9188055    
       15330  0.7857618    
       15331  0.4292873    
       15333  0.5562612    
       15336  0.2881356    
       15337  0.5568343    
       15343  0.6969475    
       15345  0.7920215    
       15346  0.9124203    
       15347  9.2847206E-02
       15348  0.6884236    
       15350  0.2504915    
       15352  0.6883429    
       15353  0.8019857    
       15354  0.2614883    
       15357  0.2517239    
       15358  0.2427949    
       15359  0.2515691    
       15361  9.3657359E-02
       15363  0.2530517    
       15364  0.5511348    
       15366  0.2520666    
       15368  0.2698993    
       15373  0.6887254    
       15374  0.6905643    
       15376  0.7920284    
       15377  0.7889131    
       15378  0.5491670    
       15379  0.4332697    
       15380  0.2537637    
       15381  0.2882923    
       15389  0.4305353    
       15390  0.5123096    
       15391  0.2494796    
       15392  9.3846694E-02
       15393  9.2751600E-02
       15394  0.8061164    
       15395  0.6870691    
       15396  0.5491613    
       15397  0.7886018    
       15399  0.6677961    
       15400  0.6874015    
       15401  0.4300941    
       15402  9.2835173E-02
       15403  0.4321902    
       15408  0.4274125    
       15411  0.4342741    
       15412  0.4366944    
       15415  0.9134204    
       15416  0.2467999    
       15417  0.2561374    
       15419  0.2505621    
       15420  0.7859094    
       15422  0.2581516    
       15423  0.7908724    
       15424  0.7969995    
       15427  0.6886355    
       15428  0.2753291    
       15429  0.9120291    
       15434  0.5512105    
       15435  0.2644609    
       15436  0.2532039    
       15437  0.4323478    
       15440  0.5515066    
       15443  0.4351238    
       15444  0.7887877    
       15445  0.9087443    
       15446  0.7879966    
       15447  0.4302014    
       15450  0.4366010    
       15452  0.5540213    
       15455  0.7894390    
       15456  0.5530378    
       15459  0.4287355    
       15461  0.5512165    
       15462  0.7879705    
       15463  0.8763272    
       15464  0.4290262    
       15466  0.7882884    
       15467  0.7879562    
       15468  0.7881162    
       15469  0.2091498    
       15471  0.7878813    
       15472  0.5591328    
       15474  0.5551726    
       15475  0.2771037    
       15476  0.2651210    
       15477  0.7904860    
       15479  0.2492877    
       15480  9.3638010E-02
       15484  0.5526966    
       15485  0.2716407    
       15486  0.5542052    
       15487  9.3157470E-02
       15488  0.4368463    
       15489  0.4317520    
       15491  0.2478174    
       15492  0.7971416    
       15493  0.5521812    
       15496  0.7922882    
       15497  0.4304810    
       15499  0.4438684    
       15500  0.9129696    
       15502  9.3020849E-02
       15504  9.3979031E-02
       15505  9.2887245E-02
       15508  0.9061797    
       15512  0.5526344    
       15513  0.5516891    
       15514  0.4351124    
       15516  0.4295297    
       15517  0.5604746    
       15519  0.2524629    
       15522  9.2838965E-02
       15523  0.2696764    
       15525  9.1764733E-02
       15526  0.6886314    
       15527  0.4155233    
       15528  9.3641676E-02
       15529  0.9323213    
       15530  0.6869788    
       15531  0.4301473    
       15532  9.2730075E-02
       15533  0.9118223    
       15534  0.2507763    
       15535  0.7868019    
       15539  0.7891941    
       15543  0.2523187    
       15544  0.4310232    
       15545  0.2519117    
       15546  0.6893870    
       15548  0.7881377    
       15549  0.9110881    
       15550  0.4340920    
       15553  0.6897255    
       15554  0.9146711    
       15555  9.3654573E-02
       15556  9.1733694E-02
       15559  0.9140092    
       15560  0.5463918    
       15562  0.6887446    
       15563  9.4492964E-02
       15564  0.7885128    
       15565  9.3672626E-02
       15566  0.9095397    
       15567  0.9141884    
       15569  9.3780324E-02
       15570  0.4296030    
       15571  0.6963651    
       15572  0.4315245    
       15573  0.5533319    
       15575  0.9105324    
       15578  0.2515969    
       15584  0.2539643    
       15585  0.5522342    
       15587  0.4297464    
       15588  0.2519833    
       15591  0.4273828    
       15592  0.2517177    
       15593  0.6894386    
       15595  0.7169623    
       15598  0.2524614    
       15605  0.2664708    
       15606  0.5512962    
       15607  9.5640175E-02
       15608  0.2512339    
       15609  0.2619203    
       15610  9.3296006E-02
       15612  0.2521068    
       15616  0.2520954    
       15617  0.7882386    
       15618  0.9124836    
       15619  0.7891015    
       15620  0.9131112    
       15621  0.8994423    
       15622  0.4339456    
       15623  0.6889161    
       15624  0.7983363    
       15625  0.4314591    
       15627  9.5646285E-02
       15628  0.6867569    
       15629  9.6281119E-02
       15630  9.3560912E-02
       15631  9.2029773E-02
       15632  0.5783622    
       15633  9.1133595E-02
       15634  0.5535865    
       15636  0.2521367    
       15637  0.9120083    
       15638  0.2561814    
       15639  0.8334163    
       15640  0.6880851    
       15641  0.3131368    
       15642  0.1310803    
       15644  0.7890317    
       15646  0.6881799    
       15648  0.9120777    
       15651  0.4303484    
       15652  9.2942372E-02
       15653  0.4376852    
       15654  0.7905338    
       15655  0.9120802    
       15656  0.2699949    
       15659  0.8021046    
       15660  0.2499126    
       15661  0.7883941    
       15663  0.5625535    
       15664  0.4790026    
       15665  0.2817512    
       15666  0.9138624    
       15667  0.7889823    
       15668  9.2576556E-02
       15669  0.7907572    
       15671  0.6883149    
       15672  0.5527644    
       15675  0.7900665    
       15677  6.2081676E-02
       15678  0.4324491    
       15680  0.6831831    
       15681  0.6871799    
       15683  0.7897760    
       15687  0.4291637    
       15689  0.7578763    
       15690  0.2239718    
       15694  0.9120392    
       15695  0.2761015    
       15697  0.2514949    
       15698  0.6784658    
       15699  0.1775744    
       15702  0.9293653    
       15703  0.2538138    
       15704  0.4286423    
       15705  0.7945749    
       15706  0.6888240    
       15707  0.9144275    
       15709  0.7895669    
       15712  9.4033107E-02
       15714  0.5402755    
       15715  0.6909326    
       15717  0.4326878    
       15718  0.6878509    
       15721  0.7993666    
       15723  9.3387797E-02
       15724  0.7908148    
       15725  0.2716888    
       15726  0.2511598    
       15728  0.2516609    
       15732  0.4344941    
       15733  0.4296367    
       15734  0.9150724    
       15735  0.4289467    
       15738  0.5507390    
       15740  0.2506558    
       15741  0.5537015    
       15742  0.5530235    
       15743  9.6820749E-02
       15747  9.3500510E-02
       15754  0.6882552    
       15756  0.6880409    
       15757  0.2891612    
       15758  9.2593491E-02
       15760  0.2703296    
       15761  9.4174393E-02
       15763  0.4346532    
       15765  9.4425671E-02
       15767  0.5532658    
       15768  0.4304235    
       15769  0.5537365    
       15774  0.6886855    
       15775  0.8179483    
       15776  0.4317091    
       15778  0.2532354    
       15781  0.6788473    
       15782  0.9145599    
       15783  0.7925311    
       15786  0.2497719    
       15787  0.2742086    
       15788  0.7937845    
       15790  0.9156231    
       15792  0.5528922    
       15794  0.9122176    
       15795  0.6881166    
       15796  0.2514851    
       15798  0.2533812    
       15800  0.6865110    
       15801  0.4362743    
       15802  0.2534746    
       15803  0.9259596    
       15804  0.2523672    
       15806  0.7901442    
       15808  0.2504240    
       15809  0.6892258    
       15811  0.9146886    
       15812  0.2542233    
       15814  0.9139087    
       15815  0.5313973    
       15819  9.5305793E-02
       15820  0.2513224    
       15822  0.4312176    
       15823  0.2648354    
       15824  9.2690803E-02
       15825  9.2994466E-02
       15830  0.2505472    
       15831  0.5515452    
       15833  9.3447641E-02
       15834  0.4310046    
       15835  9.3974955E-02
       15838  0.4321673    
       15840  9.3922526E-02
       15842  0.5541291    
       15844  0.4319828    
       15845  0.7887987    
       15846  0.6828547    
       15848  0.6891817    
       15850  0.4304079    
       15851  8.9911334E-02
       15852  0.8667915    
       15854  0.9143938    
       15855  0.4311118    
       15856  0.2520364    
       15857  0.4287460    
       15858  0.2529711    
       15860  9.4029367E-02
       15862  0.2577896    
       15863  0.5519652    
       15864  9.2408866E-02
       15865  0.7948919    
       15866  0.4335856    
       15867  0.5531673    
       15868  0.5497004    
       15870  0.2322397    
       15872  0.6886561    
       15873  0.2510328    
       15875  9.4985865E-02
       15877  9.2222229E-02
       15878  0.7994853    
       15880  9.1589592E-02
       15884  0.6039612    
       15886  0.5493290    
       15887  0.9087290    
       15888  0.4347692    
       15889  9.3181752E-02
       15891  9.2852570E-02
       15893  0.4208253    
       15894  0.5251602    
       15896  0.1377102    
       15897  0.5526776    
       15899  9.2580721E-02
       15902  0.5524429    
       15903  9.1527253E-02
       15905  0.5521793    
       15906  0.9137171    
       15907  0.6874011    
       15909  0.2761453    
       15911  0.4308350    
       15914  0.4307981    
       15915  0.4326103    
       15916  9.2567623E-02
       15918  0.6883339    
       15919  0.7892616    
       15920  0.4338790    
       15921  0.9145216    
       15923  9.0519831E-02
       15924  0.9155988    
       15926  0.6776755    
       15928  0.4310561    
       15929  9.3930706E-02
       15930  0.4299935    
       15931  0.5495169    
       15933  0.4665988    
       15934  0.2513888    
       15937  0.4301735    
       15938  0.4284378    
       15939  0.5527647    
       15940  9.2979848E-02
       15941  0.9129927    
       15943  9.3769036E-02
       15944  0.2510664    
       15946  0.7895274    
       15949  0.4312452    
       15950  0.5523372    
       15951  0.6893885    
       15954  0.2749481    
       15955  0.5527675    
       15957  0.2684286    
       15958  9.2824787E-02
       15959  0.7905308    
       15960  0.5529639    
       15962  0.2535237    
       15963  0.5551522    
       15964  0.6875951    
       15965  0.4396983    
       15966  0.4217048    
       15967  0.7880782    
       15969  0.2511325    
       15970  0.2622328    
       15973  0.9162754    
       15974  0.4303071    
       15975  0.6887099    
       15976  0.2522054    
       15977  0.7938271    
       15979  0.5516331    
       15980  0.4301863    
       15981  0.2673966    
       15982  0.2698990    
       15987  0.6879428    
       15988  0.2552220    
       15991  0.4288584    
       15993  0.5571446    
       15994  0.9121673    
       15995  8.5541330E-02
       15996  8.2239121E-02
       15999  0.4289853    
       16000  0.9116260    
       16002  0.2528728    
       16003  0.4313153    
       16004  0.2535205    
       16005  9.3655162E-02
       16006  0.2523375    
       16007  0.7883543    
       16010  0.2740952    
       16012  0.4326973    
       16013  0.4303047    
       16014  0.2657691    
       16016  9.3595110E-02
       16017  0.4316206    
       16018  0.2548341    
       16020  0.6885127    
       16023  0.4306546    
       16024  9.2450202E-02
       16028  0.4303200    
       16030  0.2585878    
       16031  0.4291746    
       16032  0.2584197    
       16034  0.6882086    
       16035  9.4142109E-02
       16036  0.7875896    
       16037  0.4320863    
       16039  0.2485310    
       16041  0.6888937    
       16042  0.6882907    
       16043  9.1845103E-02
       16045  0.4295001    
       16046  0.2667260    
       16047  0.2679186    
       16049  0.2641391    
       16050  0.4321351    
       16052  0.5538501    
       16053  0.7898596    
       16057  9.2447363E-02
       16058  0.2537180    
       16059  0.4297774    
       16061  0.9085193    
       16062  0.4359623    
       16066  0.4326908    
       16067  0.9124056    
       16069  0.7883460    
       16073  0.2516452    
       16074  0.4318511    
       16077  0.5532666    
       16078  0.5524377    
       16079  0.4339749    
       16080  0.2504934    
       16081  0.6884632    
       16083  9.4175301E-02
       16084  0.2652716    
       16085  0.9129996    
       16087  9.2833251E-02
       16088  0.5541582    
       16091  9.8496132E-02
       16092  0.4273821    
       16093  0.6964270    
       16095  0.1334637    
       16096  0.2717385    
       16098  0.4323539    
       16099  9.4417460E-02
       16102  0.7901441    
       16103  0.8624775    
       16107  0.2493819    
       16108  0.4344953    
       16110  0.9154832    
       16112  0.5521279    
       16117  0.5527337    
       16119  0.2526616    
       16120  0.4433818    
       16121  9.2595145E-02
       16124  0.9135494    
       16125  0.6880404    
       16126  0.3688969    
       16127  9.4957925E-02
       16129  0.4432098    
       16131  0.4350545    
       16132  0.5559143    
       16133  0.4294324    
       16134  0.2512580    
       16136  0.2607424    
       16137  0.7883686    
       16142  0.7904029    
       16143  0.2529783    
       16144  9.4208241E-02
       16145  0.2617216    
       16146  0.4316082    
       16147  0.9107354    
       16148  0.2502024    
       16149  0.5219204    
       16151  0.6823283    
       16153  0.5457039    
       16154  0.1430788    
       16155  0.5527130    
       16156  0.9149411    
       16157  9.2749268E-02
       16158  0.2632799    
       16160  0.5531485    
       16162  9.2474848E-02
       16165  0.7906223    
       16166  9.1884933E-02
       16167  0.9107692    
       16168  0.6886066    
       16169  0.6895405    
       16170  0.9137660    
       16172  9.2265777E-02
       16174  0.8948603    
       16175  0.4335021    
       16176  9.3630284E-02
       16177  0.5508762    
       16178  0.7878430    
       16181  0.4294931    
       16182  0.1473023    
       16183  0.2603705    
       16184  0.9168419    
       16186  0.4311748    
       16188  0.4307913    
       16190  0.2514103    
       16192  0.7876062    
       16193  0.1072171    
       16194  0.4391409    
       16197  9.3629017E-02
       16198  0.7885234    
       16199  0.4299264    
       16201  0.7841106    
       16202  0.5522452    
       16203  0.5523114    
       16205  0.2544715    
       16206  0.6914382    
       16207  0.2753887    
       16212  0.2514954    
       16213  0.4360945    
       16216  0.6778930    
       16219  9.5725581E-02
       16220  0.2513866    
       16222  9.3659066E-02
       16223  0.2994196    
       16224  0.2492191    
       16225  0.4308975    
       16226  0.5550298    
       16227  0.7883739    
       16228  9.3553118E-02
       16229  0.4324143    
       16230  0.4298584    
       16232  0.5538357    
       16233  0.5524154    
       16234  9.5009349E-02
       16236  0.9131423    
       16239  0.4293573    
       16240  0.4306965    
       16242  0.9140905    
       16243  0.4280851    
       16244  9.2957973E-02
       16245  0.4337766    
       16247  0.5553168    
       16248  0.4301761    
       16249  0.2526549    
       16250  9.2827499E-02
       16251  0.7486817    
       16252  0.6889964    
       16254  0.6894230    
       16255  0.9132119    
       16256  0.7255517    
       16257  0.4299639    
       16259  0.5509434    
       16260  0.2662662    
       16261  0.9152273    
       16263  0.9138336    
       16264  0.2849859    
       16266  0.6880616    
       16267  0.2519074    
       16268  0.9541037    
       16269  0.2775801    
       16271  0.2452876    
       16274  0.5949646    
       16275  0.1633583    
       16276  0.4340187    
       16277  0.5547593    
       16278  0.2516012    
       16280  9.7392626E-02
       16281  0.4329735    
       16282  0.2521991    
       16283  0.5504708    
       16287  0.4433201    
       16289  0.2610665    
       16291  0.5508431    
       16292  0.2523951    
       16293  0.5509911    
       16294  9.3734384E-02
       16295  0.7872039    
       16297  8.9236118E-02
       16298  0.2547941    
       16299  0.2502714    
       16301  0.5802678    
       16302  0.9134952    
       16303  0.6355107    
       16305  0.2661136    
       16307  0.5520302    
       16310  0.9143223    
       16311  0.2720558    
       16313  0.6899238    
       16321  0.9231584    
       16324  0.7832263    
       16326  0.7920271    
       16327  0.2484916    
       16328  0.2497640    
       16330  0.9127819    
       16331  0.5531837    
       16333  0.5530246    
       16335  0.6898851    
       16336  0.6885101    
       16337  0.4334233    
       16338  0.6870793    
       16339  0.9137445    
       16340  0.5536248    
       16342  0.2576404    
       16343  0.9100648    
       16344  0.9132318    
       16347  0.5515380    
       16349  0.2528312    
       16351  0.2598178    
       16355  9.0931483E-02
       16357  0.7835335    
       16359  0.7911978    
       16361  0.2527727    
       16362  0.7940041    
       16363  0.6872427    
       16364  0.7599694    
       16366  0.7879563    
       16367  0.4306459    
       16368  0.5596777    
       16369  0.9067300    
       16370  0.9114711    
       16372  0.2728865    
       16376  0.9147987    
       16377  0.7928843    
       16378  0.2679290    
       16381  0.9050083    
       16383  0.4339613    
       16386  0.8837864    
       16388  9.2928849E-02
       16389  0.7886406    
       16391  0.2602468    
       16392  9.9370293E-02
       16393  0.5760843    
       16394  0.7874112    
       16396  0.5524163    
       16397  0.9147967    
       16399  0.6963832    
       16400  9.4830096E-02
       16405  0.4335071    
       16406  0.4295071    
       16407  0.6879851    
       16412  0.5511164    
       16413  0.9152073    
       16415  9.3200311E-02
       16418  0.6876412    
       16419  0.2526936    
       16420  0.7894138    
       16427  9.7610816E-02
       16428  0.4306158    
       16430  0.6887595    
       16432  0.4299552    
       16433  0.6558822    
       16434  0.2486690    
       16435  0.4302347    
       16437  9.3608625E-02
       16438  0.4295793    
       16440  9.2370264E-02
       16442  9.1392346E-02
       16445  0.4317161    
       16446  0.6885617    
       16447  0.4046375    
       16448  0.1458326    
       16449  0.9103525    
       16450  0.4329595    
       16451  0.4283283    
       16454  4.6307016E-02
       16455  9.2036858E-02
       16456  9.3059041E-02
       16457  0.5520525    
       16458  0.5533374    
       16459  0.7507513    
       16460  7.6101050E-02
       16462  0.9133492    
       16463  0.2512821    
       16464  9.2646115E-02
       16467  0.4322006    
       16468  0.4383253    
       16469  0.2699464    
       16470  0.5466298    
       16471  0.8808472    
       16472  0.6883987    
       16473  0.4324616    
       16474  0.3136924    
       16476  0.4381985    
       16477  0.7909296    
       16480  0.9179369    
       16481  0.2594437    
       16482  9.2173256E-02
       16486  9.1439493E-02
       16487  0.7909230    
       16488  0.9127986    
       16489  0.7905856    
       16490  0.5515078    
       16491  0.6876687    
       16492  0.9157972    
       16494  0.9144170    
       16495  0.9112393    
       16499  0.4291208    
       16502  0.4294230    
       16503  0.6887510    
       16504  0.5529748    
       16507  0.9089429    
       16511  0.2523873    
       16512  0.2555118    
       16514  9.3245186E-02
       16515  0.6894006    
       16516  0.4424170    
       16517  0.4345382    
       16518  0.6886247    
       16519  0.5520614    
       16521  0.4325047    
       16522  0.9202691    
       16523  0.7893080    
       16524  0.8300762    
       16525  0.9142742    
       16527  0.2528145    
       16528  0.7877476    
       16529  9.3651816E-02
       16531  0.7855160    
       16533  0.2679880    
       16534  0.6875069    
       16536  0.9152934    
       16538  0.4351534    
       16539  0.6883956    
       16540  0.1029686    
       16541  0.2512487    
       16542  0.4327812    
       16546  0.9144753    
       16548  0.4379493    
       16549  0.6891031    
       16550  0.7881746    
       16551  8.4669270E-02
       16552  0.5211602    
       16553  0.9106362    
       16556  0.9145893    
       16557  9.3173310E-02
       16559  9.2246547E-02
       16561  0.5527737    
       16563  0.6881240    
       16565  0.7879919    
       16567  0.6819700    
       16568  0.9146584    
       16570  9.2902988E-02
       16573  0.4317121    
       16574  0.9148657    
       16576  0.2545554    
       16578  0.9154961    
       16579  0.4299089    
       16580  0.7942493    
       16582  0.9172118    
       16585  9.4649822E-02
       16588  9.3976885E-02
       16591  9.5348127E-02
       16593  0.2502958    
       16594  0.9125310    
       16596  0.9201708    
       16600  0.9110771    
       16601  0.7893100    
       16603  0.6871389    
       16608  0.9112867    
       16610  0.2518378    
       16612  0.7898020    
       16613  0.6885879    
       16616  0.4324266    
       16619  0.7911373    
       16620  0.6880560    
       16621  0.2519255    
       16623  0.3146138    
       16625  0.4238787    
       16626  0.2509602    
       16627  0.7842385    
       16628  0.2608369    
       16629  0.3057451    
       16630  0.9131269    
       16632  0.2385171    
       16634  0.7886152    
       16636  0.2702461    
       16637  0.5531342    
       16639  0.2550616    
       16640  0.4303485    
       16641  0.2559454    
       16642  0.2584058    
       16643  0.7885891    
       16644  0.5521566    
       16646  0.2542740    
       16648  0.2675510    
       16649  0.5518289    
       16651  0.4368013    
       16652  0.1075410    
       16655  0.2494629    
       16657  0.2131774    
       16658  0.6894723    
       16659  0.7880849    
       16660  0.7926757    
       16661  0.6884952    
       16662  0.9127233    
       16663  0.5917968    
       16664  0.7883380    
       16666  0.2697656    
       16667  0.4315895    
       16668  0.4309939    
       16669  9.3092665E-02
       16674  0.6858459    
       16676  0.5512628    
       16680  0.4300268    
       16681  0.8428730    
       16682  0.2513243    
       16684  0.5532303    
       16686  0.4316471    
       16687  0.2510127    
       16688  9.4678126E-02
       16689  0.7959582    
       16690  9.2633441E-02
       16691  0.7914489    
       16692  0.4220272    
       16693  0.5554335    
       16694  0.9122768    
       16696  0.2584255    
       16697  0.4765489    
       16699  0.9193931    
       16701  0.9126142    
       16702  0.5553749    
       16703  9.3236126E-02
       16704  0.7890112    
       16706  0.9095609    
       16708  0.6692163    
       16711  0.2702389    
       16714  0.4340841    
       16715  9.1799356E-02
       16717  0.9124966    
       16718  0.9126430    
       16719  0.5537511    
       16720  9.1431461E-02
       16722  0.7934802    
       16723  0.2513470    
       16724  0.9106909    
       16725  0.7857860    
       16726  0.7957978    
       16727  0.7710689    
       16728  0.3050922    
       16729  0.9109293    
       16731  9.2883497E-02
       16732  0.4342237    
       16733  0.2517811    
       16734  9.2304282E-02
       16737  0.2714340    
       16739  0.4360054    
       16741  0.6897122    
       16742  0.5528458    
       16744  0.9035663    
       16745  0.4295496    
       16747  0.4375187    
       16749  0.4222463    
       16750  0.4287997    
       16751  0.6899617    
       16754  0.5545140    
       16761  0.6883929    
       16762  0.2514653    
       16763  0.5591137    
       16766  0.4340897    
       16767  0.6891069    
       16768  0.6905323    
       16771  0.7909570    
       16772  0.7961248    
       16774  0.7874871    
       16776  0.1322554    
       16778  0.6898106    
       16780  0.2708141    
       16782  9.1398045E-02
       16783  0.1426608    
       16784  0.2497424    
       16785  0.6893426    
       16786  0.2709163    
       16788  0.2494949    
       16789  0.5515327    
       16791  0.7910383    
       16792  0.4376199    
       16793  0.7883499    
       16795  0.4307377    
       16796  9.3823478E-02
       16797  0.7854686    
       16800  0.9147131    
       16801  0.9130183    
       16802  0.6884496    
       16803  0.4353165    
       16804  0.8364794    
       16805  0.6887980    
       16806  0.4314382    
       16807  0.5558877    
       16809  0.2524529    
       16810  0.7882395    
       16812  0.7891079    
       16815  9.3047470E-02
       16818  0.9139934    
       16819  0.6886137    
       16822  0.9132577    
       16826  0.2694821    
       16827  0.2504437    
       16828  0.5530105    
       16829  0.2497502    
       16831  0.7922474    
       16832  0.7936174    
       16833  0.2189528    
       16834  0.2523069    
       16836  0.2688690    
       16837  0.9233734    
       16838  0.5455022    
       16840  0.5497530    
       16841  0.6887417    
       16842  9.2979975E-02
       16843  9.3111150E-02
       16844  0.5525936    
       16845  9.2734501E-02
       16847  0.7928825    
       16849  0.2761516    
       16850  0.5529983    
       16852  0.9135674    
       16854  0.6889651    
       16855  0.2512430    
       16856  0.9128593    
       16858  0.9167266    
       16860  0.4283308    
       16861  5.8843426E-02
       16863  0.6464673    
       16864  0.5541447    
       16866  0.5549824    
       16867  0.4289748    
       16868  0.4299431    
       16872  0.5527570    
       16873  9.5691554E-02
       16874  0.5660123    
       16875  0.6879857    
       16878  0.7825693    
       16879  0.2532749    
       16882  0.4366018    
       16883  0.2519887    
       16885  0.7881963    
       16886  0.6876360    
       16888  0.4293659    
       16889  0.4353764    
       16890  0.2445286    
       16891  0.1294228    
       16893  0.1180647    
       16896  0.7899148    
       16897  9.1757856E-02
       16898  0.6445874    
       16900  9.3177080E-02
       16901  0.4299600    
       16902  0.6892453    
       16904  0.4348176    
       16908  0.4323719    
       16909  0.9161417    
       16911  0.2563007    
       16912  9.2751399E-02
       16913  9.4126895E-02
       16914  0.6837563    
       16916  0.4277794    
       16917  0.5488864    
       16919  0.6937757    
       16921  0.5532091    
       16922  0.5529037    
       16924  0.4289663    
       16925  0.7876760    
       16927  0.6875976    
       16928  9.4080567E-02
       16930  0.5533676    
       16933  0.6885766    
       16935  0.9075835    
       16939  0.4306201    
       16940  0.9149280    
       16941  0.7931323    
       16942  0.4323080    
       16945  0.6883236    
       16947  0.3480310    
       16948  0.2518865    
       16950  0.5525789    
       16951  0.6873839    
       16952  0.2740487    
       16953  0.2667627    
       16954  0.4331984    
       16957  0.2618763    
       16958  0.6866613    
       16959  0.7874023    
       16960  0.2802547    
       16963  0.4337076    
       16965  0.2661122    
       16972  0.2517552    
       16973  0.5639447    
       16976  0.6059515    
       16977  0.4295755    
       16978  0.5531503    
       16979  0.6901199    
       16980  9.2989169E-02
       16982  0.6884949    
       16984  0.4294756    
       16985  0.5523482    
       16986  9.3838982E-02
       16987  0.5520455    
       16990  0.9205302    
       16991  0.6915269    
       16992  0.9139867    
       16993  0.6855125    
       16994  0.4320781    
       16997  0.4306817    
       16998  0.5510307    
       16999  0.2682787    
       17001  0.5526305    
       17004  0.4300494    
       17005  0.6860577    
       17007  0.5519294    
       17011  0.9137082    
       17012  0.6878792    
       17015  9.2297770E-02
       17017  0.2324200    
       17018  0.9132923    
       17019  0.4346737    
       17021  9.3387678E-02
       17025  0.7900557    
       17026  0.5498548    
       17027  0.8915904    
       17028  0.7908308    
       17032  0.2895480    
       17034  0.5543079    
       17035  0.2526849    
       17039  0.4320742    
       17041  0.2519533    
       17043  0.5519255    
       17044  0.5444509    
       17045  0.9151280    
       17047  0.7982433    
       17049  0.4340173    
       17050  0.2538157    
       17053  0.2506789    
       17056  0.4360056    
       17058  0.7900784    
       17059  0.5512753    
       17060  9.3633875E-02
       17061  0.7985417    
       17062  0.9126505    
       17063  0.4281687    
       17064  0.5544790    
       17065  0.6883959    
       17067  9.5054694E-02
       17068  0.4353494    
       17070  0.2574072    
       17072  0.8740012    
       17076  0.4301143    
       17080  0.9175532    
       17081  0.6892287    
       17082  9.2558779E-02
       17084  0.6881262    
       17086  0.1225195    
       17089  0.5527104    
       17090  0.4298306    
       17091  0.4312682    
       17092  0.5590873    
       17093  0.8957005    
       17094  0.2719799    
       17095  0.7857119    
       17096  0.2538549    
       17097  0.6884751    
       17098  0.2873790    
       17100  0.2528867    
       17103  0.6888979    
       17104  0.2511230    
       17106  0.2554299    
       17107  0.7883137    
       17108  0.2506728    
       17109  9.2736915E-02
       17111  0.4298659    
       17115  0.2580384    
       17117  0.9834584    
       17118  0.5527641    
       17119  0.7876515    
       17120  0.6876410    
       17121  0.2630021    
       17123  0.4365452    
       17125  0.2542523    
       17128  0.4293266    
       17132  0.9185497    
       17133  0.2539927    
       17134  0.2515383    
       17135  0.7918409    
       17136  0.2526774    
       17139  0.6883048    
       17140  0.4339792    
       17143  9.3712054E-02
       17144  0.2539124    
       17145  9.2623211E-02
       17146  0.6884104    
       17147  0.9141518    
       17149  0.9161201    
       17150  0.5296276    
       17152  0.2560452    
       17153  0.4357496    
       17154  0.6870723    
       17156  0.6881173    
       17157  8.9094482E-02
       17158  0.4314471    
       17161  0.6884337    
       17162  0.9175732    
       17163  0.9147865    
       17164  0.5545166    
       17167  0.2528675    
       17168  9.2144474E-02
       17170  0.6884243    
       17172  0.2525384    
       17173  0.4355185    
       17174  9.3645826E-02
       17175  9.3615793E-02
       17179  0.5532436    
       17180  0.9134561    
       17182  0.9139841    
       17184  9.3136400E-02
       17185  0.2515587    
       17186  0.2606748    
       17189  0.9069560    
       17190  0.2512981    
       17191  9.3054235E-02
       17192  0.1221477    
       17193  0.7962853    
       17196  0.2509642    
       17197  0.6887513    
       17198  0.9105743    
       17199  0.2502007    
       17200  9.3124710E-02
       17201  0.2536618    
       17202  0.4299802    
       17204  0.4795626    
       17206  0.2504726    
       17207  0.2916119    
       17208  9.2505828E-02
       17209  0.5524675    
       17210  0.9143495    
       17211  9.3331844E-02
       17213  0.6852641    
       17214  0.5484055    
       17216  0.9120657    
       17217  0.2523924    
       17218  0.2546859    
       17219  0.9075146    
       17220  9.8870285E-02
       17221  0.4216192    
       17223  0.2684332    
       17225  0.7893792    
       17226  0.2509087    
       17227  0.2550379    
       17230  0.6884788    
       17232  0.5551678    
       17235  0.5512582    
       17236  0.2624728    
       17237  9.9947535E-02
       17238  0.5485681    
       17239  0.9119982    
       17240  0.5359721    
       17241  0.2498493    
       17242  0.8817691    
       17243  0.7932730    
       17244  0.5529482    
       17249  0.4298710    
       17252  0.7885542    
       17257  0.9170898    
       17260  0.6881571    
       17262  0.5528844    
       17263  0.2532559    
       17264  0.2685240    
       17265  9.5164090E-02
       17266  0.7858809    
       17268  0.2509205    
       17269  0.4039048    
       17270  0.6574089    
       17271  0.4309243    
       17273  9.2476092E-02
       17274  0.2723073    
       17277  9.3280226E-02
       17278  0.6824721    
       17279  0.4301598    
       17280  0.6523033    
       17281  0.4321752    
       17282  0.2647703    
       17283  0.4301497    
       17285  0.2545362    
       17286  0.6882434    
       17288  9.5486693E-02
       17290  0.2657453    
       17292  0.6850506    
       17293  0.2542364    
       17295  8.4753864E-02
       17296  0.6893882    
       17298  0.9098582    
       17299  0.4299037    
       17300  0.5944963    
       17301  0.7874171    
       17302  0.7877985    
       17304  0.7881848    
       17305  0.5563201    
       17306  0.5502865    
       17307  0.4292290    
       17308  9.6855901E-02
       17310  0.4380032    
       17311  0.2676078    
       17313  0.9146061    
       17314  0.7909980    
       17315  0.6877591    
       17317  0.5528513    
       17320  0.7840658    
       17321  0.6883762    
       17322  0.2534117    
       17325  0.6881132    
       17326  0.2525713    
       17327  9.2038490E-02
       17329  0.5523979    
       17331  0.7870623    
       17332  9.5575914E-02
       17336  0.5562637    
       17337  0.4307797    
       17338  0.6933653    
       17339  0.7936243    
       17340  9.3395703E-02
       17341  0.4411217    
       17342  0.4296775    
       17343  0.9143801    
       17345  9.3747318E-02
       17346  0.6884134    
       17347  9.3174338E-02
       17348  0.5134986    
       17349  0.2789707    
       17350  0.2527185    
       17352  0.7873398    
       17354  0.6893832    
       17359  9.2481948E-02
       17361  0.6886107    
       17362  0.2516624    
       17363  0.9134018    
       17367  0.6871989    
       17368  0.2722809    
       17371  9.3261279E-02
       17373  0.2605390    
       17375  0.4328996    
       17377  0.4491304    
       17378  0.9139639    
       17379  0.9132124    
       17380  0.7887397    
       17384  0.7888471    
       17386  0.5575789    
       17387  0.2536781    
       17389  0.5616833    
       17391  9.3562968E-02
       17392  0.6926418    
       17393  0.5527524    
       17395  0.5528643    
       17396  0.7896297    
       17398  9.2845649E-02
       17400  0.4348447    
       17402  0.2640697    
       17404  0.4786233    
       17406  9.3019240E-02
       17407  0.6884342    
       17409  7.8448534E-02
       17410  0.5107200    
       17411  0.5541647    
       17412  0.2504184    
       17416  9.2646576E-02
       17418  0.4295818    
       17419  9.4676934E-02
       17420  0.4384565    
       17421  0.5564075    
       17422  0.2562107    
       17423  0.6882387    
       17426  0.9128092    
       17427  0.9099376    
       17428  0.4308847    
       17431  0.7878415    
       17432  0.2539781    
       17436  0.2522017    
       17438  0.4332586    
       17440  0.2651266    
       17441  9.1618933E-02
       17442  0.4303393    
       17443  9.3197696E-02
       17444  0.7943035    
       17448  0.7949141    
       17449  0.2533997    
       17450  0.2493812    
       17452  0.7192661    
       17454  0.4270875    
       17455  0.9064944    
       17457  0.4336278    
       17458  0.9104818    
       17461  0.9143428    
       17462  9.1069467E-02
       17463  0.9114432    
       17464  0.5487919    
       17465  0.2707390    
       17466  0.2747274    
       17467  0.7895776    
       17468  0.2506574    
       17469  0.7957858    
       17471  0.4289275    
       17472  0.2534909    
       17474  0.2689513    
       17477  0.6865380    
       17479  0.4350770    
       17480  9.1443911E-02
       17481  9.0882368E-02
       17483  0.4335327    
       17484  0.5540525    
       17485  0.7376773    
       17486  0.7890290    
       17487  0.6877961    
       17488  0.7889521    
       17489  0.4323395    
       17490  0.6563075    
       17491  0.8513005    
       17492  8.9469731E-02
       17493  0.9112770    
       17494  0.7836881    
       17497  0.3253114    
       17498  9.4627619E-02
       17499  0.9106463    
       17500  0.6935207    
       17502  0.2662457    
       17503  9.1139540E-02
       17504  0.6868209    
       17505  0.5492211    
       17507  0.5523640    
       17508  0.9106957    
       17509  0.3253109    
       17510  0.8860381    
       17511  0.2748637    
       17514  0.5530791    
       17516  0.5525862    
       17518  0.4302055    
       17519  9.2943631E-02
       17521  0.9101740    
       17522  0.4314670    
       17523  0.5529287    
       17525  0.2586021    
       17528  0.2535311    
       17529  0.9130339    
       17530  0.2621413    
       17531  9.5778152E-02
       17532  0.4336100    
       17533  0.4272760    
       17537  0.9122173    
       17538  0.2695204    
       17540  0.9155336    
       17541  9.3610175E-02
       17543  0.8027187    
       17544  0.9137637    
       17545  0.2791012    
       17548  0.2670855    
       17550  8.9332782E-02
       17553  9.0114504E-02
       17555  0.4301843    
       17556  9.2338152E-02
       17557  0.6892563    
       17558  0.2505459    
       17559  0.7885933    
       17561  0.2543296    
       17563  9.3117476E-02
       17564  0.5531309    
       17565  0.1289308    
       17566  0.9126174    
       17568  0.2511495    
       17569  9.1980100E-02
       17572  0.5525342    
       17573  0.7906309    
       17576  0.9094631    
       17577  0.2523778    
       17578  0.9144844    
       17579  0.9123782    
       17582  0.2606184    
       17585  9.5770717E-02
       17586  0.4351335    
       17588  0.6885543    
       17589  0.7931974    
       17591  0.2518319    
       17594  0.7894744    
       17598  0.9218551    
       17599  0.2605374    
       17602  0.6896458    
       17603  0.4299467    
       17606  0.2605257    
       17609  0.4855502    
       17611  0.6891381    
       17616  0.2618157    
       17618  0.2527367    
       17619  9.3600273E-02
       17620  0.7869942    
       17621  0.2529525    
       17625  0.6887457    
       17626  0.4159196    
       17627  9.8821953E-02
       17629  0.9116198    
       17630  0.4349639    
       17631  0.5539284    
       17632  0.4778388    
       17634  0.4305145    
       17635  0.4348009    
       17636  0.7904691    
       17637  0.1865604    
       17638  0.3402684    
       17641  0.2739571    
       17642  0.5521755    
       17643  0.9195430    
       17644  0.4333726    
       17646  0.7852056    
       17647  9.3615726E-02
       17652  0.2721982    
       17654  0.2513472    
       17655  0.2531145    
       17657  0.5529892    
       17659  0.6059268    
       17661  0.6894706    
       17662  0.9146420    
       17664  0.6893915    
       17666  0.2537062    
       17668  0.5533444    
       17669  0.6886328    
       17673  9.3782805E-02
       17674  0.2518112    
       17677  0.2536505    
       17678  0.7941461    
       17679  0.1270802    
       17682  0.5539823    
       17683  0.6877306    
       17686  0.4348618    
       17687  0.5514922    
       17689  9.9110946E-02
       17690  0.6891723    
       17691  0.2519339    
       17692  0.9110933    
       17693  0.4357340    
       17694  0.7924869    
       17695  0.7911213    
       17696  0.2545834    
       17697  0.2514537    
       17698  0.9112678    
       17699  0.9128917    
       17700  0.4314419    
       17701  0.3487008    
       17702  0.5518565    
       17703  0.9103405    
       17705  0.5526647    
       17706  0.6884738    
       17708  0.7873800    
       17710  0.4656831    
       17711  0.2519905    
       17714  0.3197197    
       17716  0.7869745    
       17718  0.2512140    
       17719  0.4799337    
       17720  0.5523955    
       17721  0.2541170    
       17722  4.9057238E-02
       17723  0.4345082    
       17724  0.2529047    
       17727  0.7911794    
       17728  0.5516207    
       17729  9.1516420E-02
       17730  0.4301971    
       17732  0.7923282    
       17733  0.1378105    
       17734  0.6881431    
       17737  0.9145152    
       17739  0.6994147    
       17740  0.7367553    
       17741  0.9116036    
       17742  0.4291122    
       17745  0.2511774    
       17747  0.4591545    
       17748  0.7896531    
       17749  0.9144134    
       17753  0.5533410    
       17754  0.2847043    
       17755  0.2517065    
       17757  9.3128659E-02
       17758  0.4288729    
       17760  0.6899641    
       17761  0.6880824    
       17762  0.2590495    
       17763  0.2499247    
       17765  0.2566683    
       17766  0.5305896    
       17768  0.8330668    
       17771  0.5533387    
       17772  0.4305848    
       17773  0.5515024    
       17774  0.5553406    
       17775  9.7882040E-02
       17776  0.4362321    
       17777  0.6888489    
       17778  0.9130565    
       17779  0.9154071    
       17782  0.8127370    
       17784  0.2653441    
       17785  0.2753406    
       17786  0.4356946    
       17787  0.5515447    
       17788  0.7945653    
       17790  0.6906622    
       17791  0.2219545    
       17792  0.2533187    
       17795  9.3999468E-02
       17796  0.4314333    
       17799  0.6873320    
       17800  0.6938879    
       17803  9.2813127E-02
       17806  0.5550933    
       17809  0.4343213    
       17810  0.2695383    
       17816  9.2557482E-02
       17817  9.5470369E-02
       17819  0.1028687    
       17821  9.3680114E-02
       17822  0.5487587    
       17823  0.2507841    
       17825  0.4375093    
       17826  0.4309342    
       17829  0.2654232    
       17832  0.8053776    
       17834  0.2498247    
       17835  0.7883281    
       17836  0.3458698    
       17837  0.6908990    
       17838  0.7885196    
       17839  0.5483291    
       17841  0.2772499    
       17842  0.4337215    
       17843  0.2546563    
       17844  0.5523540    
       17845  0.2509386    
       17851  0.5384659    
       17852  0.9089977    
       17853  0.6894931    
       17854  0.3040024    
       17855  0.4329409    
       17856  0.4324575    
       17857  0.9153838    
       17858  0.6793294    
       17860  0.7781770    
       17862  0.9136249    
       17863  0.7910771    
       17864  9.2962146E-02
       17865  0.5537498    
       17866  0.1262415    
       17867  0.9119893    
       17868  0.5540041    
       17872  0.4352478    
       17874  0.4322896    
       17878  0.4346542    
       17879  0.4350747    
       17881  0.9143528    
       17884  0.2590921    
       17886  0.6885204    
       17887  0.7886991    
       17888  0.6867080    
       17890  0.6893800    
       17891  0.6893657    
       17893  0.2501920    
       17894  0.4318579    
       17897  0.5519065    
       17899  0.2649250    
       17901  0.6828241    
       17906  0.6863984    
       17907  0.6902484    
       17908  9.4506711E-02
       17909  0.4356961    
       17912  0.4309877    
       17913  0.6567171    
       17916  0.7890385    
       17917  0.4343715    
       17918  0.7905862    
       17919  0.2541268    
       17921  0.6875120    
       17923  0.8061470    
       17925  0.7901574    
       17926  0.2652449    
       17928  0.2523799    
       17930  0.7893953    
       17933  0.4283880    
       17935  0.9140034    
       17937  0.2506223    
       17938  0.2550217    
       17941  0.5544355    
       17943  0.3926843    
       17944  0.9139411    
       17945  9.3229726E-02
       17946  0.9133141    
       17950  0.5501897    
       17951  0.2509239    
       17952  0.3969997    
       17959  0.5517469    
       17961  0.7890741    
       17962  9.1303401E-02
       17964  0.4337685    
       17966  0.5542973    
       17968  9.4696127E-02
       17969  0.2694694    
       17970  0.7906746    
       17971  0.5526605    
       17972  9.4874047E-02
       17973  0.2555361    
       17975  0.2502215    
       17978  0.4060820    
       17981  9.2450880E-02
       17984  9.3180038E-02
       17985  0.7865607    
       17989  0.7826720    
       17990  0.2511953    
       17994  0.5530021    
       17998  0.4282533    
       17999  0.6898632    
       18000  0.2652735    

